Computing expectations associated with McKean--Vlasov stochastic differential equations via probability-flow ordinary differential equations

This work considers the numerical approximation of expectations of functionals of $d$-dimensional McKean--Vlasov stochastic differential equations (MV-SDEs) with random initial conditions. Standard numerical schemes employ a stochastic interacting particle system of $P$ coupled $d$-dimensional SDEs, whose empirical measure converges to the MV-SDE law. However, naive Euler--Maruyama Monte Carlo (MC) estimators based on particle systems achieve a computational complexity of $\mathcal{O}\left( \text{TOL}^{-4} \right)$ to satisfy a prescribed error tolerance TOL. To reduce this complexity, this work reformulates the associated nonlinear Fokker--Planck equation as a Liouville equation describing the evolution of the law of a deterministic mean-field ordinary differential equation (ODE) with random initial conditions, sharing the same marginal distributions as the original MV-SDE. The resulting mean-field ODE eliminates the need to approximate It\^{o} integrals and permits the use of higher-order integration schemes in time and stochastic space. However, simulating trajectories requires the score function of the MV-SDE's marginal law, which is approximated using a statistical estimator based on a system of $P$ coupled $d$-dimensional ODEs. The proposed estimator combines randomized quasi-MC in the stochastic variables and Runge--Kutta integrators in time, with efficient score estimation. Under assumptions on weak-error and variance convergence, the resulting estimator achieves a computational complexity of $\mathcal{O}\left(\text{TOL}^{-\left(\max\{\beta/\alpha,2\} + 1/\gamma \right)}\right)$, where $\alpha$ and $\beta$ denote, respectively, the weak-error and variance convergence rates with respect to $P$, and $\gamma$ is the order of the time-integration scheme.

==> data/Average_Values_gaussian_RK4_rQMC_0.txt <==
# Regression Slope = -2.218871
# Regression Intercept = 743.582431

                 TOL              Average      Regression_line 
    5.0000000000e-02     6.0552000000e+05     5.7298971913e+05
    3.8713184134e-02     1.0215200000e+06     1.0108531073e+06
    2.9974212516e-02     1.7052800000e+06     1.7833199628e+06
    2.3207944168e-02     2.8275200000e+06     3.1460852885e+06
    1.7969068319e-02     5.9049000000e+06     5.5502393561e+06
    1.3912797011e-02     9.8596000000e+06     9.7915835351e+06
    1.0772173450e-02     1.6483600000e+07     1.7274049275e+07
    8.3405026860e-03     3.2949120000e+07     3.0474414815e+07
    6.4577483251e-03     5.4837120000e+07     5.3762145953e+07
    5.0000000000e-03     9.1665120000e+07     9.4845737157e+07


==> data/Average_Values_gaussian_RK4_rQMC_0_crude2.txt <==
# Regression Slope = -2.366228
# Regression Intercept = 8.236285

                 TOL              Average      Regression_line 
    5.0000000000e-02     1.6000000000e+04     9.8688209685e+03
    3.8713184134e-02     2.5344000000e+04     1.8079212951e+04
    2.9974212516e-02     2.4192000000e+04     3.3120262486e+04
    2.3207944168e-02     5.0864000000e+04     6.0674753386e+04
    1.7969068319e-02     5.7760000000e+04     1.1115327664e+05
    1.3912797011e-02     1.0816000000e+05     2.0362754222e+05
    1.0772173450e-02     5.4080000000e+05     3.7303602024e+05
    8.3405026860e-03     1.0727680000e+06     6.8338433429e+05
    6.4577483251e-03     1.2441600000e+06     1.2519277577e+06
    5.0000000000e-03     2.6400000000e+06     2.2934724019e+06


==> data/Average_Values_kuramoto_RK4_rQMC_0.txt <==
# Regression Slope = -2.248596
# Regression Intercept = 118.590808

                 TOL              Average      Regression_line 
    5.0000000000e-02     1.0584000000e+05     9.9894465453e+04
    3.8713184134e-02     1.8150000000e+05     1.7757645799e+05
    2.9974212516e-02     2.9400000000e+05     3.1566712220e+05
    2.3207944168e-02     4.9686000000e+05     5.6114269405e+05
    1.7969068319e-02     1.1139200000e+06     9.9751003807e+05
    1.3912797011e-02     1.8483200000e+06     1.7732143475e+06
    1.0772173450e-02     3.0732800000e+06     3.1521378253e+06
    8.3405026860e-03     5.1207200000e+06     5.6033681902e+06
    6.4577483251e-03     1.0692900000e+07     9.9607748190e+06
    5.0000000000e-03     1.7808400000e+07     1.7706677774e+07


==> data/Average_Values_kuramoto_RK4_rQMC_0_crude2.txt <==
# Regression Slope = -2.154177
# Regression Intercept = 8.433253

                 TOL              Average      Regression_line 
    5.0000000000e-02     6.3000000000e+03     5.3535772883e+03
    3.8713184134e-02     1.2996000000e+04     9.2896014576e+03
    2.9974212516e-02     1.5200000000e+04     1.6119445110e+04
    2.3207944168e-02     1.5200000000e+04     2.7970684409e+04
    1.7969068319e-02     2.5688000000e+04     4.8535118980e+04
    1.3912797011e-02     1.0598400000e+05     8.4218810665e+04
    1.0772173450e-02     2.4969600000e+05     1.4613764670e+05
    8.3405026860e-03     3.2345600000e+05     2.5358006855e+05
    6.4577483251e-03     4.8012800000e+05     4.4001564702e+05
    5.0000000000e-03     5.7139200000e+05     7.6352124493e+05


==> data/adaptive_gaussian_RK4_rQMC_0.txt <==
# Simulation Parameters
# dim = 5
# C_P = 2.446320
# C_N = 1.185085
# V_P = 0.165665
# alpha = 1
# beta = 2
# gamma = 4
# theta = 0.700000
# T = 1
# time_stepping = RK4
# sampling = rQMC
# model = gaussian
# true_grad_log = 0
# lambda = 1.000000e-03
# Initial Mean = 0.000000
# Initial Variance = 0.500000
# Quantity of Interest = @(x)cos(x)
# Regression Slope = -2.245548
# Regression Intercept = 0.006978

Work is time measured in seconds

                 TOL             Error_1             Error_2             Error_3             Error_4             Error_5             Error_6             Error_7             Error_8             Error_9            Error_10        Stat_Error_1        Stat_Error_2        Stat_Error_3        Stat_Error_4        Stat_Error_5        Stat_Error_6        Stat_Error_7        Stat_Error_8        Stat_Error_9       Stat_Error_10              Time_1              Time_2              Time_3              Time_4              Time_5              Time_6              Time_7              Time_8              Time_9             Time_10           P_final_1           P_final_2           P_final_3           P_final_4           P_final_5           P_final_6           P_final_7           P_final_8           P_final_9          P_final_10           N_final_1           N_final_2           N_final_3           N_final_4           N_final_5           N_final_6           N_final_7           N_final_8           N_final_9          N_final_10           M_final_1           M_final_2           M_final_3           M_final_4           M_final_5           M_final_6           M_final_7           M_final_8           M_final_9          M_final_10             P_start             N_start             M_start        average_work     Regression_line
    5.0000000000e-02    1.5386068336e-03    5.1590819663e-04    9.2223081792e-04    2.1339340176e-03    2.0814246075e-03    2.3023272506e-03    5.0183061397e-04    1.7818545675e-03    1.5154452390e-03    1.7037582879e-03    1.6752664353e-03    1.6784419214e-03    1.5075129338e-03    1.3986506242e-03    2.2188806303e-03    2.1588025174e-03    1.9460025196e-03    1.9946836405e-03    1.7072989203e-03    1.7620800333e-03    6.5686498750e+00    6.4031195417e+00    6.3188940417e+00    6.3160487083e+00    6.2980526667e+00    6.2815143750e+00    6.2925489167e+00    6.2743362500e+00    6.2671574583e+00    6.2615544167e+00       87.0000000000       87.0000000000       87.0000000000       87.0000000000       87.0000000000       87.0000000000       87.0000000000       87.0000000000       87.0000000000       87.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       87.0000000000        4.0000000000       20.0000000000    6.3281876250e+00    5.8241729328e+00
    3.8713184134e-02    2.8565216122e-04    1.0386683782e-03    1.2683110820e-03    5.9462774012e-04    7.6142226024e-04    1.9065585353e-04    1.3252853367e-03    6.5347739971e-04    6.6880205006e-04    1.0803866942e-03    1.2336295036e-03    1.2579719139e-03    1.2214197957e-03    1.2118699430e-03    1.3289555406e-03    1.0781046334e-03    1.3674376726e-03    1.2226901407e-03    1.2791723228e-03    1.4495360799e-03    1.0658900625e+01    1.0738455167e+01    1.0590294292e+01    1.0764634875e+01    1.0723380625e+01    1.0717620000e+01    1.0734809375e+01    1.0721250417e+01    1.0689964000e+01    1.0677117667e+01      113.0000000000      113.0000000000      113.0000000000      113.0000000000      113.0000000000      113.0000000000      113.0000000000      113.0000000000      113.0000000000      113.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000      113.0000000000        4.0000000000       20.0000000000    1.0701642704e+01    1.0345216439e+01
    2.9974212516e-02    4.3923771357e-04    3.8751112749e-04    8.7081864822e-04    3.3008048397e-04    9.5454852055e-04    8.1219612605e-05    1.5177470841e-04    4.0764407697e-05    5.3977738325e-04    1.8859051608e-04    9.3857415657e-04    1.1335578655e-03    1.0139799878e-03    1.0034455924e-03    8.8973705106e-04    9.4020069324e-04    1.1765556462e-03    7.7047284763e-04    7.4425825226e-04    1.0028780815e-03    1.7665464083e+01    1.7693862750e+01    1.7651622500e+01    1.7679154667e+01    1.7700990833e+01    1.7724280458e+01    1.7687050000e+01    1.7682000167e+01    1.7675712792e+01    1.7630905042e+01      146.0000000000      146.0000000000      146.0000000000      146.0000000000      146.0000000000      146.0000000000      146.0000000000      146.0000000000      146.0000000000      146.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000      146.0000000000        4.0000000000       20.0000000000    1.7679104329e+01    1.8375742687e+01
    2.3207944168e-02    3.2220831040e-04    2.2693754985e-04    4.0583258784e-04    6.4210400276e-04    1.5703396581e-04    8.5230275678e-04    5.3346356713e-04    1.4243234351e-04    2.1290156307e-04    3.7129573569e-04    9.4702137275e-04    6.9763989925e-04    7.2466959255e-04    8.4490912705e-04    6.2027016331e-04    8.4779308520e-04    7.6058976866e-04    6.3647485859e-04    8.4454752044e-04    8.2089396788e-04    2.9303193708e+01    2.9208340000e+01    2.9282637583e+01    2.9231154333e+01    2.9325082250e+01    2.9245394292e+01    2.9202855875e+01    2.9215955125e+01    2.9246277000e+01    2.9266893042e+01      188.0000000000      188.0000000000      188.0000000000      188.0000000000      188.0000000000      188.0000000000      188.0000000000      188.0000000000      188.0000000000      188.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000      188.0000000000        4.0000000000       20.0000000000    2.9252778321e+01    3.2640005289e+01
    1.7969068319e-02    6.4449287961e-04    1.6948946093e-04    8.4704232219e-04    5.6337039442e-04    5.6773134451e-06    6.2402678982e-04    6.6350301879e-04    4.7384310130e-04    1.0255518287e-04    5.2814488291e-04    5.3135353166e-04    5.7964922559e-04    7.2375193884e-04    5.3137903534e-04    6.1080155098e-04    5.1016624912e-04    6.2639537944e-04    5.7506151433e-04    6.8579108021e-04    7.6643023184e-04    5.9017853958e+01    5.8955567000e+01    5.8920189667e+01    5.9071359208e+01    5.9044619208e+01    5.9001445833e+01    5.9064316375e+01    5.9083087875e+01    5.8991126250e+01    5.9065377917e+01      243.0000000000      243.0000000000      243.0000000000      243.0000000000      243.0000000000      243.0000000000      243.0000000000      243.0000000000      243.0000000000      243.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000      243.0000000000        5.0000000000       20.0000000000    5.9021494329e+01    5.7976973416e+01
    1.3912797011e-02    2.5892259177e-04    3.9180856239e-04    4.0111521075e-04    1.2439767703e-04    2.4823930549e-04    1.6138002022e-04    2.0982209120e-04    6.9367098766e-05    4.1942032485e-04    8.8672788904e-05    5.1154876469e-04    6.0106185732e-04    4.4570767756e-04    3.4272284537e-04    5.5064875783e-04    4.7671150884e-04    3.9491342891e-04    6.4702300229e-04    4.4592200931e-04    5.6726268500e-04    9.8736032958e+01    9.8689151417e+01    9.8751029167e+01    9.8496811292e+01    9.8517707458e+01    9.8716320333e+01    9.8424482500e+01    9.8526057167e+01    9.8558955667e+01    9.8505229000e+01      314.0000000000      314.0000000000      314.0000000000      314.0000000000      314.0000000000      314.0000000000      314.0000000000      314.0000000000      314.0000000000      314.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000      314.0000000000        5.0000000000       20.0000000000    9.8592177696e+01    1.0298189037e+02
    1.0772173450e-02    2.8834026895e-05    2.8020503181e-04    3.0156026038e-04    2.3614633953e-04    9.7940948905e-05    2.3205593625e-04    8.9460871445e-05    3.2371170276e-05    1.4998107239e-04    8.4450894924e-05    4.5212345246e-04    4.8226368845e-04    4.6543606591e-04    4.4924749026e-04    4.5809669814e-04    4.9844016448e-04    3.7977540243e-04    3.1294528837e-04    3.9263614211e-04    3.8094628823e-04    1.6499422525e+02    1.6631067429e+02    1.6652800146e+02    1.6658786125e+02    1.6637011883e+02    1.6634874487e+02    1.6633297217e+02    1.6655182304e+02    1.6661422867e+02    1.6673722187e+02      406.0000000000      406.0000000000      406.0000000000      406.0000000000      406.0000000000      406.0000000000      406.0000000000      406.0000000000      406.0000000000      406.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000      406.0000000000        5.0000000000       20.0000000000    1.6633758717e+02    1.8292210028e+02
    8.3405026860e-03    1.1893025024e-04    1.5005653776e-04    1.7259453150e-04    6.0384409337e-06    4.6017041251e-05    1.2197734278e-05    1.1299182275e-04    8.6917543898e-05    7.2754914262e-05    6.8719682838e-05    1.9997909881e-04    2.3453601830e-04    3.4456007490e-04    3.0402780341e-04    2.2735887960e-04    2.1521143553e-04    1.9272342467e-04    2.1705210247e-04    2.7396278327e-04    3.1941147599e-04    3.6453907392e+02    3.6420580917e+02    3.6423969787e+02    3.6422927146e+02    3.6438786237e+02    3.6441925833e+02    3.6434848571e+02    3.6462693508e+02    3.6452265417e+02    3.6428471496e+02      524.0000000000      524.0000000000      524.0000000000      524.0000000000      524.0000000000      524.0000000000      524.0000000000      524.0000000000      524.0000000000      524.0000000000        6.0000000000        6.0000000000        6.0000000000        6.0000000000        6.0000000000        6.0000000000        6.0000000000        6.0000000000        6.0000000000        6.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000      524.0000000000        6.0000000000       20.0000000000    3.6438037630e+02    3.2491629984e+02
    6.4577483251e-03    4.1793731485e-05    1.2271247161e-04    7.0284383522e-06    7.4647071634e-06    1.6256880941e-05    1.2622827182e-04    5.7749519923e-05    4.8313077152e-05    7.0227947653e-05    5.9723019463e-05    2.4213607034e-04    2.5613894571e-04    1.8385582749e-04    2.0229113586e-04    1.7013708261e-04    2.5479889689e-04    2.1542402613e-04    1.9953547552e-04    2.3117820492e-04    1.6354665314e-04    6.0622934471e+02    6.0671972912e+02    6.0675383121e+02    6.0705478950e+02    6.0712230788e+02    6.0755245442e+02    6.0748056508e+02    6.0809844250e+02    6.0740893442e+02    6.0763743925e+02      676.0000000000      676.0000000000      676.0000000000      676.0000000000      676.0000000000      676.0000000000      676.0000000000      676.0000000000      676.0000000000      676.0000000000        6.0000000000        6.0000000000        6.0000000000        6.0000000000        6.0000000000        6.0000000000        6.0000000000        6.0000000000        6.0000000000        6.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000      676.0000000000        6.0000000000       20.0000000000    6.0720578381e+02    5.7713421035e+02
    5.0000000000e-03    2.0044074467e-04    1.5687996742e-04    8.7765704816e-05    1.5635100356e-04    7.1783378233e-05    2.3826163224e-05    1.8280376515e-04    2.0425162985e-04    1.2714012209e-04    1.3881412998e-04    1.6458665727e-04    2.0022642361e-04    1.7987808685e-04    1.8696369131e-04    1.5481740569e-04    1.8165383247e-04    2.3685660170e-04    2.3562269983e-04    2.2469556471e-04    2.0019952941e-04    1.0152354535e+03    1.0151001769e+03    1.0141713366e+03    1.0092842218e+03    1.0096472060e+03    1.0118391970e+03    1.0098976382e+03    1.0100863608e+03    1.0099060856e+03    1.0104146257e+03      874.0000000000      874.0000000000      874.0000000000      874.0000000000      874.0000000000      874.0000000000      874.0000000000      874.0000000000      874.0000000000      874.0000000000        6.0000000000        6.0000000000        6.0000000000        6.0000000000        6.0000000000        6.0000000000        6.0000000000        6.0000000000        6.0000000000        6.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000      874.0000000000        6.0000000000       20.0000000000    1.0115582302e+03    1.0251375413e+03


==> data/adaptive_gaussian_RK4_rQMC_0_crude2.txt <==
# Simulation Parameters
# dim = 5
# C_P = 2.446320
# C_N = 1.185085
# V_P = 0.165665
# alpha = 1
# beta = 2
# gamma = 4
# theta = 0.700000
# T = 1
# time_stepping = RK4
# sampling = rQMC
# model = gaussian
# true_grad_log = 0
# lambda = 1.000000e-03
# Initial Mean = 0.000000
# Initial Variance = 0.500000
# Quantity of Interest = @(x)cos(x)
# Regression Slope = -2.331664
# Regression Intercept = 0.000160

Work is time measured in seconds

                 TOL             Error_1             Error_2             Error_3             Error_4             Error_5             Error_6             Error_7             Error_8             Error_9            Error_10        Stat_Error_1        Stat_Error_2        Stat_Error_3        Stat_Error_4        Stat_Error_5        Stat_Error_6        Stat_Error_7        Stat_Error_8        Stat_Error_9       Stat_Error_10              Time_1              Time_2              Time_3              Time_4              Time_5              Time_6              Time_7              Time_8              Time_9             Time_10           P_final_1           P_final_2           P_final_3           P_final_4           P_final_5           P_final_6           P_final_7           P_final_8           P_final_9          P_final_10           N_final_1           N_final_2           N_final_3           N_final_4           N_final_5           N_final_6           N_final_7           N_final_8           N_final_9          N_final_10           M_final_1           M_final_2           M_final_3           M_final_4           M_final_5           M_final_6           M_final_7           M_final_8           M_final_9          M_final_10             P_start             N_start             M_start        average_work     Regression_line
    5.0000000000e-02    1.6055972567e-02    2.1877452027e-02    1.1684481446e-02    1.5758216493e-02    1.6877537478e-02    2.0903623980e-02    1.6405563037e-02    1.0131618143e-02    1.5869825973e-02    1.7744859603e-02    8.6632541095e-03    7.0926705306e-03    8.5083158782e-03    8.2810065071e-03    6.9320884180e-03    9.6504054225e-03    1.0767172456e-02    7.1173359091e-03    7.5834323313e-03    9.1935652551e-03    3.3396716667e-01    2.9431300000e-01    2.5292433333e-01    2.4416341667e-01    2.4754791667e-01    2.4155641667e-01    2.4999337500e-01    2.4303166667e-01    2.4216587500e-01    2.4066483333e-01       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       10.0000000000        1.0000000000       20.0000000000    2.5903280000e-01    1.7284395642e-01
    3.8713184134e-02    1.8323467582e-02    1.4997463039e-02    1.6548784486e-02    8.4144407617e-03    1.5577580825e-02    9.8071972923e-03    1.1345404443e-02    4.8718108069e-03    1.8624496394e-02    1.6925346206e-02    8.7161837048e-03    8.1612243578e-03    8.7529235438e-03    4.9535166080e-03    7.8860819694e-03    9.0055083763e-03    6.1078168471e-03    3.9174321625e-03    8.1273115403e-03    8.9805259496e-03    2.4186662500e-01    2.4279641667e-01    2.4166137500e-01    1.3329118333e+00    2.3948141667e-01    2.4351275000e-01    2.4086616667e-01    1.2916339583e+00    2.4017887500e-01    2.4010820833e-01       20.0000000000       20.0000000000       20.0000000000       40.0000000000       20.0000000000       20.0000000000       20.0000000000       40.0000000000       20.0000000000       20.0000000000        2.0000000000        2.0000000000        2.0000000000        3.0000000000        2.0000000000        2.0000000000        2.0000000000        3.0000000000        2.0000000000        2.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       10.0000000000        1.0000000000       20.0000000000    4.5550176250e-01    3.1385425555e-01
    2.9974212516e-02    1.2609843302e-02    1.2259952783e-02    1.3491390220e-02    1.8005450279e-02    1.3060033321e-02    7.7479845693e-03    1.4080618893e-02    1.6908967750e-02    3.4990162213e-05    1.2834301552e-02    5.9740244603e-03    8.4581041227e-03    7.4483247023e-03    7.3583056869e-03    6.6652407381e-03    5.0014447153e-03    8.6576544637e-03    6.8164464000e-03    5.4012910398e-03    8.7073234721e-03    2.4045270833e-01    2.3989575000e-01    2.4199295833e-01    2.4531579167e-01    2.4856425000e-01    1.3004521667e+00    2.4174941667e-01    2.4028050000e-01    1.0222453750e+00    2.4137387500e-01       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       40.0000000000       20.0000000000       20.0000000000       40.0000000000       20.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        3.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       10.0000000000        1.0000000000       20.0000000000    4.2623227917e-01    5.6990418278e-01
    2.3207944168e-02    1.8787400252e-03    1.3793940904e-02    3.5810321061e-03    4.6152768149e-03    1.1903542268e-02    5.8374192179e-03    8.3780659629e-03    6.6714582074e-03    2.7016990524e-03    2.3630730102e-03    2.4606366578e-03    5.9586665797e-03    3.5530196181e-03    4.2897683079e-03    6.7465354023e-03    4.2500937296e-03    6.2853588091e-03    5.3149381859e-03    4.2696583064e-03    4.6390700060e-03    1.0229349583e+00    2.4287558333e-01    1.0288295000e+00    1.0275152500e+00    2.4251058333e-01    1.3004097500e+00    2.4144041667e-01    1.2997303750e+00    1.0228792917e+00    1.0282759167e+00       40.0000000000       20.0000000000       40.0000000000       40.0000000000       20.0000000000       40.0000000000       20.0000000000       40.0000000000       40.0000000000       40.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        3.0000000000        2.0000000000        3.0000000000        2.0000000000        2.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       10.0000000000        1.0000000000       20.0000000000    8.4574016250e-01    1.0348458617e+00
    1.7969068319e-02    9.3175766313e-04    2.8377142456e-03    1.7652757179e-03    1.2638243715e-02    9.0886204425e-04    1.6026885172e-03    2.5660873030e-03    4.6696915755e-03    1.1202905530e-03    2.1207898437e-03    2.9792195138e-03    2.9557039278e-03    3.3222764146e-03    4.7725422552e-03    3.4830006721e-03    3.4153206573e-03    4.6778666520e-03    4.2704364888e-03    4.2294356893e-03    4.1614723176e-03    1.0918786250e+00    1.0239106667e+00    1.0787474583e+00    2.5776704167e-01    1.0283536250e+00    1.0291729583e+00    1.0432298333e+00    1.0835899583e+00    1.0953337500e+00    1.0411422500e+00       40.0000000000       40.0000000000       40.0000000000       20.0000000000       40.0000000000       40.0000000000       40.0000000000       40.0000000000       40.0000000000       40.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       10.0000000000        1.0000000000       20.0000000000    9.7731261667e-01    1.8790982588e+00
    1.3912797011e-02    1.9396764094e-03    3.5423820714e-04    3.5415126562e-03    2.7231416593e-03    1.4060596819e-03    7.6882202682e-04    9.7920168592e-04    3.2268147562e-03    2.6016789389e-03    6.4905796894e-04    3.5761035049e-03    3.3272046554e-03    2.2065403233e-03    3.2381873633e-03    3.9491853271e-03    3.9289632943e-03    3.9994951755e-03    2.0385301401e-03    1.8218820700e-03    3.9482263297e-03    1.0478220000e+00    1.0304169583e+00    4.1247200000e+00    1.0306977083e+00    1.0297338750e+00    1.0274004583e+00    1.0341695000e+00    4.1431340000e+00    4.1495868750e+00    1.0364126667e+00       40.0000000000       40.0000000000       80.0000000000       40.0000000000       40.0000000000       40.0000000000       40.0000000000       80.0000000000       80.0000000000       40.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       10.0000000000        1.0000000000       20.0000000000    1.9654094042e+00    3.4121122738e+00
    1.0772173450e-02    9.8178163812e-04    3.1507792305e-03    1.5314809196e-03    1.8229363408e-04    4.0084018180e-04    4.8407921776e-04    3.0594680291e-03    2.0088065177e-03    7.6566754277e-04    5.1597544767e-04    9.6564094405e-04    2.1946975854e-03    1.8521484418e-03    9.0159597400e-04    8.3004318591e-04    3.0436084890e-03    2.2613864826e-03    2.1422547831e-03    1.0724919189e-03    2.5800276054e-03    2.1068365125e+01    4.1482820000e+00    5.2641302500e+00    2.1121739667e+01    2.0901099708e+01    1.0304274167e+00    4.0813398333e+00    4.0948140833e+00    2.0867949667e+01    1.0349720000e+00      160.0000000000       80.0000000000       80.0000000000      160.0000000000      160.0000000000       40.0000000000       80.0000000000       80.0000000000      160.0000000000       40.0000000000        3.0000000000        2.0000000000        3.0000000000        3.0000000000        3.0000000000        2.0000000000        2.0000000000        2.0000000000        3.0000000000        2.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       10.0000000000        1.0000000000       20.0000000000    1.0361311975e+01    6.1957963689e+00
    8.3405026860e-03    2.8083415007e-04    1.2398907164e-03    7.3564107119e-04    3.9510215554e-04    3.0595365694e-04    1.8033995639e-03    7.7458385251e-04    6.2384073958e-04    6.4924263833e-05    8.2342331320e-04    1.6183301335e-03    1.5713034558e-03    1.0437119782e-03    9.9322441360e-04    8.5902527612e-04    1.6529286133e-03    1.0379847348e-03    9.9026663133e-04    7.2768673565e-04    1.1096678706e-03    5.2001471250e+00    5.2345298333e+00    2.0936358917e+01    2.0709934333e+01    2.0757587917e+01    4.0959450417e+00    2.1119334208e+01    2.0637419542e+01    2.0626015792e+01    2.0629810875e+01       80.0000000000       80.0000000000      160.0000000000      160.0000000000      160.0000000000       80.0000000000      160.0000000000      160.0000000000      160.0000000000      160.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        2.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       10.0000000000        1.0000000000       20.0000000000    1.5994708358e+01    1.1250477582e+01
    6.4577483251e-03    3.1571967144e-04    7.6263677396e-04    1.8316477601e-03    5.8561611386e-04    9.7906325756e-04    4.2050320517e-04    3.8788224218e-04    5.9078710898e-04    8.9636540525e-04    5.8949096662e-04    1.0711871504e-03    1.1075892226e-03    1.6356868313e-03    1.0763980384e-03    1.1134087194e-03    8.2096445038e-04    1.5970300164e-03    1.0763595570e-03    9.9804205825e-04    7.6725462914e-04    2.0693362750e+01    2.0694743917e+01    5.1676855833e+00    2.0591580542e+01    2.0606236208e+01    2.1082853125e+01    5.1854764167e+00    2.0630863333e+01    2.0916853667e+01    2.0652991083e+01      160.0000000000      160.0000000000       80.0000000000      160.0000000000      160.0000000000      160.0000000000       80.0000000000      160.0000000000      160.0000000000      160.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       10.0000000000        1.0000000000       20.0000000000    1.7622264662e+01    2.0428890541e+01
    5.0000000000e-03    2.5936599200e-04    5.3040975285e-04    4.7973823394e-04    7.6619544792e-04    1.2884314993e-03    8.4958656995e-04    8.6913870666e-04    3.5988982809e-04    1.2944639212e-04    7.7599171949e-04    9.7530274700e-04    9.9135390026e-04    8.3022710890e-04    1.1117140033e-03    1.3170082405e-03    5.3139402835e-04    5.5150302731e-04    8.8437694429e-04    6.9644881584e-04    5.6828782236e-04    2.0610347667e+01    2.0709808625e+01    2.2605499500e+01    2.2066843833e+01    5.1881447083e+00    1.0465144738e+02    1.0606804217e+02    2.1217209875e+01    2.1870414875e+01    1.0915936908e+02      160.0000000000      160.0000000000      160.0000000000      160.0000000000       80.0000000000      320.0000000000      320.0000000000      160.0000000000      160.0000000000      320.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        4.0000000000        4.0000000000        3.0000000000        3.0000000000        4.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       10.0000000000        1.0000000000       20.0000000000    4.5414712771e+01    3.7095275794e+01


==> data/adaptive_kuramoto_RK4_rQMC_0.txt <==
# Simulation Parameters
# dim = 5
# C_P = 1.182527
# C_N = 0.444985
# V_P = 0.016793
# alpha = 1
# beta = 2
# gamma = 4
# theta = 0.700000
# T = 1
# time_stepping = RK4
# sampling = rQMC
# model = kuramoto
# true_grad_log = 0
# lambda = 1.000000e-03
# Initial Mean = 0.000000
# Initial Variance = 0.400000
# Quantity of Interest = @(x)cos(x)
# Regression Slope = -2.202213
# Regression Intercept = 0.002415

Work is time measured in seconds

                 TOL             Error_1             Error_2             Error_3             Error_4             Error_5             Error_6             Error_7             Error_8             Error_9            Error_10        Stat_Error_1        Stat_Error_2        Stat_Error_3        Stat_Error_4        Stat_Error_5        Stat_Error_6        Stat_Error_7        Stat_Error_8        Stat_Error_9       Stat_Error_10              Time_1              Time_2              Time_3              Time_4              Time_5              Time_6              Time_7              Time_8              Time_9             Time_10           P_final_1           P_final_2           P_final_3           P_final_4           P_final_5           P_final_6           P_final_7           P_final_8           P_final_9          P_final_10           N_final_1           N_final_2           N_final_3           N_final_4           N_final_5           N_final_6           N_final_7           N_final_8           N_final_9          N_final_10           M_final_1           M_final_2           M_final_3           M_final_4           M_final_5           M_final_6           M_final_7           M_final_8           M_final_9          M_final_10             P_start             N_start             M_start        average_work     Regression_line
    5.0000000000e-02    4.4256143430e-03    2.9454485991e-03    5.3132015314e-03    3.2026405256e-03    3.2442067644e-03    5.1009648679e-03    6.2840571828e-03    4.5697458002e-03    3.7502050746e-03    4.3579198813e-03    4.2507401279e-03    2.2272010570e-03    4.0300706481e-03    3.0264659770e-03    3.2813780279e-03    3.5957475394e-03    3.6371099074e-03    3.5570571699e-03    3.1984788552e-03    3.4542776868e-03    1.3944305417e+00    1.2552322500e+00    1.2654130833e+00    1.2521471250e+00    1.2441097500e+00    1.2507124583e+00    1.2562009167e+00    1.2501242500e+00    1.2528109583e+00    1.2517696667e+00       42.0000000000       42.0000000000       42.0000000000       42.0000000000       42.0000000000       42.0000000000       42.0000000000       42.0000000000       42.0000000000       42.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       42.0000000000        3.0000000000       20.0000000000    1.9001138625e+00    1.7700036047e+00
    3.8713184134e-02    4.9840432617e-03    2.9398954058e-03    2.1219987035e-03    4.4177792720e-03    1.6274442438e-03    3.9525140832e-03    2.7742886309e-03    1.5411660678e-03    2.7287870173e-03    2.2457901076e-03    3.6842185621e-03    2.5109130321e-03    1.9578583611e-03    3.1363305971e-03    2.0805006927e-03    2.8095189178e-03    2.2431050242e-03    2.0642620559e-03    3.1457517226e-03    2.4742088223e-03    2.1282117083e+00    2.0972127083e+00    2.1016052083e+00    2.1053195000e+00    2.0966912500e+00    2.0996070000e+00    2.1010135000e+00    2.0963025417e+00    2.0908377917e+00    2.0884280417e+00       55.0000000000       55.0000000000       55.0000000000       55.0000000000       55.0000000000       55.0000000000       55.0000000000       55.0000000000       55.0000000000       55.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       55.0000000000        3.0000000000       20.0000000000    3.1706871954e+00    3.1093129785e+00
    2.9974212516e-02    9.1676690099e-04    8.6957751370e-04    5.5397439613e-04    6.7401499909e-04    2.2641155943e-03    1.5235138477e-03    1.5380903841e-03    2.2359124712e-03    1.8703554191e-03    8.3059321384e-04    1.7365244464e-03    1.6333092701e-03    1.8436390847e-03    1.3982836638e-03    2.0864459768e-03    1.8782540984e-03    1.9120838778e-03    2.0702142336e-03    2.3129648732e-03    1.9171957656e-03    3.3143590417e+00    3.3118635000e+00    3.3049501250e+00    3.3235576667e+00    3.3434311667e+00    3.3267595833e+00    3.3321255417e+00    3.3224204583e+00    3.3192212500e+00    3.3196097500e+00       70.0000000000       70.0000000000       70.0000000000       70.0000000000       70.0000000000       70.0000000000       70.0000000000       70.0000000000       70.0000000000       70.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       70.0000000000        3.0000000000       20.0000000000    5.0897402412e+00    5.4620381409e+00
    2.3207944168e-02    1.0624077909e-04    5.9353331032e-04    9.7689124073e-04    1.3784011947e-04    1.1140749646e-03    7.5230216483e-05    2.4374954282e-04    7.2565882599e-04    6.5688770097e-04    1.2391046956e-04    1.3374175025e-03    1.4182362349e-03    1.1297585888e-03    1.1764811499e-03    1.3030192928e-03    1.2820628503e-03    1.3482107791e-03    1.0486576776e-03    1.0989514667e-03    8.9139048353e-04    5.8354581667e+00    5.8140281667e+00    5.8340633750e+00    5.8136031667e+00    5.9925001667e+00    5.8416752917e+00    5.8355451667e+00    5.8538872083e+00    5.9292588333e+00    5.8532018750e+00       91.0000000000       91.0000000000       91.0000000000       91.0000000000       91.0000000000       91.0000000000       91.0000000000       91.0000000000       91.0000000000       91.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       91.0000000000        3.0000000000       20.0000000000    8.7855999737e+00    9.5950008437e+00
    1.7969068319e-02    8.1503076719e-04    8.8830888980e-04    5.1990866735e-04    9.3272456100e-04    1.2029040299e-03    1.5199647231e-03    4.7984891203e-04    8.7991191082e-04    1.0324181740e-03    9.3131575368e-04    6.9006280146e-04    9.7425928386e-04    8.0296218450e-04    7.4605071117e-04    7.8886145981e-04    8.2988274757e-04    8.0173234690e-04    7.3937821576e-04    9.3629387574e-04    8.6267455802e-04    1.2118406500e+01    1.2175833250e+01    1.2183086042e+01    1.2156496125e+01    1.2117787500e+01    1.2056657417e+01    1.2148401708e+01    1.2108211167e+01    1.2071028958e+01    1.2126804667e+01      118.0000000000      118.0000000000      118.0000000000      118.0000000000      118.0000000000      118.0000000000      118.0000000000      118.0000000000      118.0000000000      118.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000      118.0000000000        4.0000000000       20.0000000000    1.8028420766e+01    1.6855254177e+01
    1.3912797011e-02    6.2279158834e-04    1.0728232338e-03    5.5258677701e-04    6.2688953352e-04    9.7032336420e-04    7.2071579860e-04    8.7874032604e-04    9.9757461864e-04    9.9885074053e-04    4.2487891115e-04    6.5038642162e-04    7.1666191536e-04    6.4033688654e-04    9.1081553173e-04    6.2924051752e-04    5.7790928762e-04    6.8051795654e-04    7.3724719892e-04    5.8908341467e-04    5.4562460190e-04    1.9826371000e+01    1.9743828333e+01    1.9853528542e+01    1.9804217500e+01    1.9752491167e+01    1.9812942167e+01    1.9717832292e+01    1.9705343125e+01    1.9839179292e+01    1.9804889125e+01      152.0000000000      152.0000000000      152.0000000000      152.0000000000      152.0000000000      152.0000000000      152.0000000000      152.0000000000      152.0000000000      152.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000      152.0000000000        4.0000000000       20.0000000000    2.9645280024e+01    2.9609126462e+01
    1.0772173450e-02    9.5401717266e-04    1.0488687464e-03    5.3427010153e-04    4.7619944350e-04    9.8961240963e-04    9.5676631273e-04    7.1529659153e-04    7.1379845652e-04    1.2360635848e-03    1.0718736692e-03    5.4915130212e-04    5.8190240393e-04    6.5110335169e-04    6.6340579060e-04    6.6508518432e-04    5.9170610230e-04    5.8406815834e-04    6.1005665019e-04    6.8967265933e-04    5.5304756305e-04    3.2731495792e+01    3.2827669625e+01    3.2706438583e+01    3.3101803250e+01    3.2734844250e+01    3.2779353542e+01    3.2741392958e+01    3.2797689833e+01    3.2760241500e+01    3.2831957958e+01      196.0000000000      196.0000000000      196.0000000000      196.0000000000      196.0000000000      196.0000000000      196.0000000000      196.0000000000      196.0000000000      196.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000      196.0000000000        4.0000000000       20.0000000000    4.9435047446e+01    5.2013476665e+01
    8.3405026860e-03    6.7916051196e-04    1.1226639964e-03    1.0252855898e-03    7.6399061944e-04    9.2578919608e-04    1.0215883901e-03    7.4991713963e-04    6.7059682929e-04    7.3047672164e-04    6.7552713969e-04    4.1280817236e-04    6.0654391290e-04    6.4095255361e-04    5.2508765315e-04    5.8435969950e-04    5.8303184172e-04    5.0030734483e-04    4.9567246287e-04    4.8940057212e-04    4.3003720407e-04    5.4194696375e+01    5.4139257250e+01    5.4138416167e+01    5.4185869583e+01    5.4191439583e+01    5.4194937333e+01    5.4233003500e+01    5.4079966500e+01    5.4154089750e+01    5.4061778333e+01      253.0000000000      253.0000000000      253.0000000000      253.0000000000      253.0000000000      253.0000000000      253.0000000000      253.0000000000      253.0000000000      253.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000        4.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000      253.0000000000        4.0000000000       20.0000000000    9.0595383068e+01    9.1370535982e+01
    6.4577483251e-03    4.2251178010e-04    3.6825322635e-04    4.3601204575e-04    5.2520854509e-04    3.0953726404e-04    2.6376372128e-04    3.9134853437e-04    1.2984316722e-04    5.4134014435e-04    2.1296495199e-04    4.2038170705e-04    4.1000605165e-04    4.4515447989e-04    4.6888603400e-04    3.8298984337e-04    4.1220542109e-04    4.2487643972e-04    3.1961502820e-04    5.3686442866e-04    3.8144259873e-04    1.0909205283e+02    1.0904468225e+02    1.0904086238e+02    1.0921774883e+02    1.0914727404e+02    1.0909516188e+02    1.0923069621e+02    1.0907185450e+02    1.0905874579e+02    1.0904694342e+02      327.0000000000      327.0000000000      327.0000000000      327.0000000000      327.0000000000      327.0000000000      327.0000000000      327.0000000000      327.0000000000      327.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000      327.0000000000        5.0000000000       20.0000000000    1.6982518059e+02    1.6050791796e+02
    5.0000000000e-03    1.1623348017e-04    1.5424433701e-05    1.0087580607e-04    9.3431082333e-05    1.5017520226e-04    1.4247500930e-05    1.9065805243e-04    2.4404640747e-04    4.5600629302e-05    1.0798473671e-04    3.6736799958e-04    2.9742457930e-04    3.6148685210e-04    3.3614783754e-04    2.3146041045e-04    3.8104375734e-04    2.9013451857e-04    3.1219402388e-04    2.7208648926e-04    2.7551816421e-04    1.8163531942e+02    1.8147625117e+02    1.8159829404e+02    1.8144634529e+02    1.8168490013e+02    1.8158033617e+02    1.8184008904e+02    1.8151305312e+02    1.8139053125e+02    1.8142167754e+02      422.0000000000      422.0000000000      422.0000000000      422.0000000000      422.0000000000      422.0000000000      422.0000000000      422.0000000000      422.0000000000      422.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000        5.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000      422.0000000000        5.0000000000       20.0000000000    2.8271450274e+02    2.8195951192e+02


==> data/adaptive_kuramoto_RK4_rQMC_0_crude2.txt <==
# Simulation Parameters
# dim = 5
# C_P = 1.182527
# C_N = 0.444985
# V_P = 0.016793
# alpha = 1
# beta = 2
# gamma = 4
# theta = 0.700000
# T = 1
# time_stepping = RK4
# sampling = rQMC
# model = kuramoto
# true_grad_log = 0
# lambda = 1.000000e-03
# Initial Mean = 0.000000
# Initial Variance = 0.400000
# Quantity of Interest = @(x)cos(x)
# Regression Slope = -1.984460
# Regression Intercept = 0.000317

Work is time measured in seconds

                 TOL             Error_1             Error_2             Error_3             Error_4             Error_5             Error_6             Error_7             Error_8             Error_9            Error_10        Stat_Error_1        Stat_Error_2        Stat_Error_3        Stat_Error_4        Stat_Error_5        Stat_Error_6        Stat_Error_7        Stat_Error_8        Stat_Error_9       Stat_Error_10              Time_1              Time_2              Time_3              Time_4              Time_5              Time_6              Time_7              Time_8              Time_9             Time_10           P_final_1           P_final_2           P_final_3           P_final_4           P_final_5           P_final_6           P_final_7           P_final_8           P_final_9          P_final_10           N_final_1           N_final_2           N_final_3           N_final_4           N_final_5           N_final_6           N_final_7           N_final_8           N_final_9          N_final_10           M_final_1           M_final_2           M_final_3           M_final_4           M_final_5           M_final_6           M_final_7           M_final_8           M_final_9          M_final_10             P_start             N_start             M_start        average_work     Regression_line
    5.0000000000e-02    2.7659358430e-03    1.5519519434e-03    1.0790690732e-02    6.3910331338e-04    4.1179674712e-03    6.7812595777e-03    4.4769293941e-03    9.8805322341e-03    7.9899877737e-03    1.2937512410e-02    1.2321783696e-02    4.0972870210e-03    1.1817246734e-02    3.4966737421e-03    3.8569613032e-03    1.4666691627e-02    5.1520221467e-03    1.2952694012e-02    5.1916207054e-03    1.4571467691e-02    2.9120091667e-01    3.4039512500e-01    6.2057250000e-02    2.8807933333e-01    2.7842412500e-01    4.7464125000e-02    2.0155920833e-01    4.6689291667e-02    2.7263562500e-01    4.6449833333e-02       10.0000000000       20.0000000000       10.0000000000       20.0000000000       20.0000000000       10.0000000000       20.0000000000       10.0000000000       20.0000000000       10.0000000000        1.0000000000        2.0000000000        1.0000000000        2.0000000000        2.0000000000        1.0000000000        1.0000000000        1.0000000000        2.0000000000        1.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       10.0000000000        1.0000000000       20.0000000000    1.8749548333e-01    1.2117496372e-01
    3.8713184134e-02    1.1611357953e-03    3.9418125158e-03    9.7710687200e-03    4.9370674666e-03    7.8112228282e-03    4.5010741944e-03    3.2176098111e-03    3.3368263368e-03    8.6345283333e-03    6.3996892171e-03    5.3089428984e-03    3.2967711398e-03    1.1174510651e-02    4.6035482260e-03    4.4934499067e-03    4.9791166638e-03    2.9105785604e-03    4.5857686862e-03    5.4054165080e-03    5.6529411923e-03    2.7482733333e-01    2.6888708333e-01    4.6670750000e-02    2.7229354167e-01    2.7126441667e-01    2.7079875000e-01    2.0798454167e-01    2.7585354167e-01    2.7524700000e-01    2.7194833333e-01       20.0000000000       20.0000000000       10.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000        2.0000000000        2.0000000000        1.0000000000        2.0000000000        2.0000000000        2.0000000000        1.0000000000        2.0000000000        2.0000000000        2.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       10.0000000000        1.0000000000       20.0000000000    2.4357752917e-01    2.0133000709e-01
    2.9974212516e-02    6.0919295781e-03    3.1477853371e-03    7.2402089537e-04    8.0024743354e-03    3.1676350408e-03    3.1137130603e-03    3.7565618265e-03    5.4039355711e-03    8.5103258258e-03    3.0577222018e-03    5.3750383717e-03    4.8965003454e-03    5.0130005238e-03    4.6587433778e-03    3.7079964129e-03    4.8183868067e-03    4.2414948661e-03    5.2877176561e-03    4.7864914224e-03    4.2903268316e-03    2.7333429167e-01    2.7198504167e-01    2.8693983333e-01    2.7523595833e-01    2.7283379167e-01    2.7261258333e-01    2.7097283333e-01    1.9980191667e-01    2.7904720833e-01    2.9592558333e-01       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        1.0000000000        2.0000000000        2.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       10.0000000000        1.0000000000       20.0000000000    2.6986890417e-01    3.3450615961e-01
    2.3207944168e-02    6.4589731610e-03    6.6577243632e-03    4.7483006723e-03    6.0582517209e-03    8.8191066799e-03    6.3734426908e-03    6.1596673071e-03    3.0156558871e-03    4.2473466908e-03    6.2236175735e-03    5.9677967156e-03    3.8756885650e-03    4.8594425284e-03    4.5618150438e-03    5.0613943003e-03    3.8317958036e-03    6.2306165155e-03    5.0472646244e-03    3.7530854355e-03    4.7306209672e-03    1.9531850000e-01    2.7298900000e-01    2.7187183333e-01    2.7017508333e-01    2.7297391667e-01    2.7632562500e-01    2.7185166667e-01    2.6990933333e-01    2.7255175000e-01    2.7379037500e-01       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000        1.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       10.0000000000        1.0000000000       20.0000000000    2.6477570833e-01    5.5577592450e-01
    1.7969068319e-02    2.1805562071e-03    6.8372615204e-03    5.6516038746e-03    1.4278977295e-03    5.7823714634e-04    1.6829709126e-03    6.2664910009e-03    7.8842696424e-03    7.9708713851e-03    3.0774541893e-03    4.8645902956e-03    3.7624437908e-03    3.6623767033e-03    4.4045136208e-03    4.2932587181e-03    2.9571141995e-03    4.6200610539e-03    4.5146063092e-03    4.4085071405e-03    2.5921351670e-03    2.7296800000e-01    2.7150158333e-01    1.1151714167e+00    2.7413854167e-01    2.7209629167e-01    1.1100910833e+00    1.9689645833e-01    2.7391708333e-01    2.7617429167e-01    1.1049078333e+00       20.0000000000       20.0000000000       40.0000000000       20.0000000000       20.0000000000       40.0000000000       20.0000000000       20.0000000000       20.0000000000       40.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        1.0000000000        2.0000000000        2.0000000000        2.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       10.0000000000        1.0000000000       20.0000000000    5.1678625833e-01    9.2341163049e-01
    1.3912797011e-02    2.7010315728e-04    5.6268529596e-04    5.0680629607e-03    4.2862242742e-03    1.0715308645e-03    4.2119394235e-03    3.6200610066e-03    1.7219489708e-03    3.5719340709e-03    7.4326549805e-03    1.0753630443e-03    1.3494289253e-03    2.8494368053e-03    3.2617131944e-03    1.1938415142e-03    2.7695437480e-03    2.9841280540e-03    4.1437048636e-03    3.0777496093e-03    2.6647705188e-03    5.3973728750e+00    5.4079642500e+00    1.1126579583e+00    1.1182051667e+00    5.4409625417e+00    1.1209062917e+00    1.1184444583e+00    2.7862154167e-01    1.1213192083e+00    2.7826566667e-01       80.0000000000       80.0000000000       40.0000000000       40.0000000000       80.0000000000       40.0000000000       40.0000000000       20.0000000000       40.0000000000       20.0000000000        3.0000000000        3.0000000000        2.0000000000        2.0000000000        3.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000        2.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       10.0000000000        1.0000000000       20.0000000000    2.2394719958e+00    1.5342316961e+00
    1.0772173450e-02    6.4079472367e-04    4.6262154381e-03    4.4887805399e-03    6.3929531627e-04    1.9192366199e-04    6.5134752961e-04    8.7479733700e-04    6.9313551163e-05    3.8339570142e-03    5.1091805040e-04    1.5047616300e-03    2.9706581355e-03    2.8768524925e-03    1.4224546827e-03    1.0793107527e-03    9.9556810063e-04    1.4563149223e-03    1.2006712993e-03    2.6969703668e-03    1.1380703476e-03    5.4507563750e+00    1.1177795833e+00    1.1125548750e+00    5.4971065000e+00    5.4582942083e+00    5.5052897083e+00    5.4993103750e+00    5.4608617500e+00    1.1135340417e+00    5.4633869583e+00       80.0000000000       40.0000000000       40.0000000000       80.0000000000       80.0000000000       80.0000000000       80.0000000000       80.0000000000       40.0000000000       80.0000000000        3.0000000000        2.0000000000        2.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        2.0000000000        3.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       10.0000000000        1.0000000000       20.0000000000    4.1678874375e+00    2.5490981700e+00
    8.3405026860e-03    4.8091401826e-04    7.6574879954e-04    1.6778997362e-03    4.6515459548e-04    4.0020446004e-04    1.1403709164e-03    7.4064025923e-04    4.4157909515e-04    7.6778824310e-04    2.0006349628e-03    1.4977799743e-03    1.3291929870e-03    1.5046149820e-03    1.1535592719e-03    1.3887508748e-03    1.3186896740e-03    1.3043404680e-03    1.1251226464e-03    1.4392955459e-03    2.3170952263e-03    5.4762622083e+00    5.4877029583e+00    4.3521867917e+00    5.4813159583e+00    5.4958893333e+00    5.4921722917e+00    5.6569923333e+00    5.6746835833e+00    5.5085623750e+00    1.1243720417e+00       80.0000000000       80.0000000000       80.0000000000       80.0000000000       80.0000000000       80.0000000000       80.0000000000       80.0000000000       80.0000000000       40.0000000000        3.0000000000        3.0000000000        2.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        2.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       10.0000000000        1.0000000000       20.0000000000    4.9750139875e+00    4.2352804316e+00
    6.4577483251e-03    4.7905518344e-04    8.3251962161e-04    3.5798941042e-04    1.1915043292e-03    3.9734789749e-04    1.1956938648e-03    8.7114697639e-04    5.0349297650e-04    1.1204614954e-03    4.8194693377e-04    1.3485831933e-03    1.2948555815e-03    1.3018515252e-03    1.4309740500e-03    1.5010536013e-03    4.8662483963e-04    1.4902383711e-03    1.3356062245e-03    1.3172380647e-03    1.1586502786e-03    5.5099148750e+00    5.5044362917e+00    5.5007835833e+00    5.4850683333e+00    5.4885349167e+00    2.7643529000e+01    5.4872682917e+00    5.4859015833e+00    5.5157069583e+00    5.5093281250e+00       80.0000000000       80.0000000000       80.0000000000       80.0000000000       80.0000000000      160.0000000000       80.0000000000       80.0000000000       80.0000000000       80.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        4.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       10.0000000000        1.0000000000       20.0000000000    7.7130471958e+00    7.0368417135e+00
    5.0000000000e-03    1.0186836452e-03    8.2058097466e-05    8.4432473205e-04    3.4624411116e-04    5.7376642324e-04    3.9127091806e-04    6.9303896686e-04    1.0986658735e-03    1.3178490404e-04    1.4802418776e-04    4.6184020518e-04    1.4757195018e-03    1.1927361211e-03    1.3707529466e-03    1.0740449957e-03    1.4226067448e-03    1.3029043744e-03    5.7415013619e-04    1.2644846944e-03    1.3108198532e-03    2.7600342417e+01    5.4801065000e+00    5.5359366667e+00    5.5112379167e+00    5.5073830417e+00    5.5024333750e+00    5.5012864583e+00    2.2862517458e+01    5.4911695000e+00    5.4962206250e+00      160.0000000000       80.0000000000       80.0000000000       80.0000000000       80.0000000000       80.0000000000       80.0000000000      160.0000000000       80.0000000000       80.0000000000        4.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000        3.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       20.0000000000       10.0000000000        1.0000000000       20.0000000000    9.4488633958e+00    1.1691585032e+01


==> data/convergence_P_gaussian_RK4_MC_0_20.txt <==
# Simulation Parameters
# M = 40
# N = 10
# T = 1
# time_stepping = RK4
# sampling = MC
# model = gaussian
# true_grad_log = 0
# lambda = 1.000000e-03
# dim = 20
# Quantity of Interest = @(x)cos(x)
# Regression Slope = -0.310183
# Regression Intercept = 0.425458
# Regression Variance Slope = -0.623949
# Regression Variance Intercept  = 0.004758

# A = 
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	

# B = 
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	

# Diffusion = 
0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	

# Sigma_0 = 
0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	

# mu_0 = 
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	

           P                Error      Regression_line             Variance       Regression_line_Var         Statistical_Error          Upper_bound          Lower_bound
      5.0000     1.4303308255e-01     2.5825436439e-01     5.6157127654e-04          1.7431414362e-03          4.6447090501e-02     1.8948017305e-01     1.0797152216e-01
     10.0000     1.4305013032e-01     2.0829229314e-01     5.4147597296e-04          1.1311112011e-03          4.5608487124e-02     1.8865861745e-01     1.0846755935e-01
     15.0000     1.3772407830e-01     1.8367609548e-01     4.9367488083e-04          8.7828074633e-04          4.3548839505e-02     1.8127291781e-01     1.0463737206e-01
     20.0000     1.3991503617e-01     1.6799591939e-01     5.0965964298e-04          7.3396944316e-04          4.4248259678e-02     1.8416329585e-01     1.0629814837e-01
     25.0000     1.3439849639e-01     1.5676130426e-01     4.6865038284e-04          6.3857378714e-04          4.2430735448e-02     1.7682923184e-01     1.0214915059e-01
     30.0000     1.3377260452e-01     1.4814198866e-01     4.6468784010e-04          5.6990968677e-04          4.2250974031e-02     1.7602357855e-01     1.0166314006e-01
     35.0000     1.3391941374e-01     1.4122526431e-01     4.6532648218e-04          5.1764814909e-04          4.2279997800e-02     1.7619941154e-01     1.0178472913e-01
     40.0000     1.2847641825e-01     1.3549531049e-01     4.2631924899e-04          4.7626718130e-04          4.0469099656e-02     1.6894551791e-01     9.7701260449e-02
     45.0000     1.3141964845e-01     1.3063441591e-01     4.4568732344e-04          4.4252121679e-04          4.1378163586e-02     1.7279781203e-01     9.9949899797e-02
     50.0000     1.2687782096e-01     1.2643415191e-01     4.1614765766e-04          4.1436566670e-04          3.9983407079e-02     1.6686122804e-01     9.6475266550e-02
     55.0000     1.2740093142e-01     1.2275101202e-01     4.1875158589e-04          3.9044228419e-04          4.0108304531e-02     1.6750923596e-01     9.6896133728e-02
     60.0000     1.2174475583e-01     1.1948233519e-01     3.8220501021e-04          3.6981005496e-04          3.8318125831e-02     1.6006288166e-01     9.2599767155e-02
     65.0000     1.2355760692e-01     1.1655236173e-01     3.9373423052e-04          3.5179441350e-04          3.8891765452e-02     1.6244937237e-01     9.3976861867e-02
     70.0000     1.1898734443e-01     1.1390372520e-01     3.6494590776e-04          3.3589794122e-04          3.7442972629e-02     1.5643031706e-01     9.0506676718e-02
     75.0000     1.1835820453e-01     1.1149203366e-01     3.6161241741e-04          3.2174501203e-04          3.7271574460e-02     1.5562977899e-01     9.0012751228e-02
     80.0000     1.1556172050e-01     1.0928229228e-01     3.4382286008e-04          3.0904614640e-04          3.6343223567e-02     1.5190494407e-01     8.7913604966e-02
     85.0000     1.1393866704e-01     1.0724646838e-01     3.3435852780e-04          2.9757430039e-04          3.5839527346e-02     1.4977819438e-01     8.6674965604e-02
     90.0000     1.1081430280e-01     1.0536178979e-01     3.1672089785e-04          2.8714864706e-04          3.4881442074e-02     1.4569574487e-01     8.4283928235e-02
     95.0000     1.1239994422e-01     1.0360952826e-01     3.2548935846e-04          2.7762320994e-04          3.5360994322e-02     1.4776093854e-01     8.5501267014e-02
    100.0000     1.1072421616e-01     1.0197411182e-01     3.1569463585e-04          2.6887872506e-04          3.4824883533e-02     1.4554909969e-01     8.4231727093e-02
    105.0000     1.1076152019e-01     1.0044246568e-01     3.1582187282e-04          2.6081670327e-04          3.4831900703e-02     1.4559342090e-01     8.4262834679e-02
    110.0000     1.0943695188e-01     9.9003514767e-02     3.0838891222e-04          2.5335502436e-04          3.4419570671e-02     1.4385652256e-01     8.3252717534e-02
    115.0000     1.0702209042e-01     9.7647803077e-02     2.9474559884e-04          2.4642461783e-04          3.3649586810e-02     1.4067167723e-01     8.1421705228e-02
    120.0000     1.0505576142e-01     9.6367198459e-02     2.8356955516e-04          2.3996692796e-04          3.3005466261e-02     1.3806122768e-01     7.9940713213e-02
    125.0000     1.0493195565e-01     9.5154661064e-02     2.8329946006e-04          2.3393195363e-04          3.2989743948e-02     1.3792169960e-01     7.9833088981e-02
    130.0000     1.0453632112e-01     9.4004059732e-02     2.8117790821e-04          2.2827671543e-04          3.2865986250e-02     1.3740230737e-01     7.9531724338e-02
    135.0000     1.0238616457e-01     9.2910024991e-02     2.6961376183e-04          2.2296404438e-04          3.2183042545e-02     1.3456920711e-01     7.7899891957e-02
    140.0000     1.0241588031e-01     9.1867830292e-02     2.7046894609e-04          2.1796161565e-04          3.2234042615e-02     1.3464992293e-01     7.7898392453e-02
    145.0000     1.0036804929e-01     9.0873295262e-02     2.5983365350e-04          2.1324117095e-04          3.1593938711e-02     1.3196198800e-01     7.6338235508e-02
    150.0000     9.7768572808e-02     8.9922706293e-02     2.4598513701e-04          2.0877788770e-04          3.0740470106e-02     1.2850904291e-01     7.4381487965e-02
    155.0000     9.8006720444e-02     8.9012750891e-02     2.4733943288e-04          2.0454986326e-04          3.0824976324e-02     1.2883169677e-01     7.4557096531e-02
    160.0000     9.7462113514e-02     8.8140463039e-02     2.4457318321e-04          2.0053769051e-04          3.0652118045e-02     1.2811423156e-01     7.4143703280e-02
    165.0000     9.6574908047e-02     8.7303177455e-02     2.3993757708e-04          1.9672410605e-04          3.0360240383e-02     1.2693514843e-01     7.3476204028e-02
    170.0000     9.6835712322e-02     8.6498491062e-02     2.4141241596e-04          1.9309369701e-04          3.0453406002e-02     1.2728911832e-01     7.3668160360e-02
    175.0000     9.3196817308e-02     8.5724230373e-02     2.2342237497e-04          1.8963265522e-04          2.9296747186e-02     1.2249356449e-01     7.0906963906e-02
    180.0000     9.2743945616e-02     8.4978423723e-02     2.2144552415e-04          1.8632856997e-04          2.9166849771e-02     1.2191079539e-01     7.0555190958e-02
    185.0000     9.2745334472e-02     8.4259277537e-02     2.2137060900e-04          1.8317025247e-04          2.9161915773e-02     1.2190725025e-01     7.0559355978e-02
    190.0000     9.0800486499e-02     8.3565155940e-02     2.1215448663e-04          1.8014758638e-04          2.8548426854e-02     1.1934891335e-01     6.9080883242e-02
    195.0000     9.1363909807e-02     8.2894563163e-02     2.1488012100e-04          1.7725140004e-04          2.8731228182e-02     1.2009513799e-01     6.9506261078e-02
    200.0000     8.9495370374e-02     8.2246128321e-02     2.0586171261e-04          1.7447335674e-04          2.8121848360e-02     1.1761721873e-01     6.8097353471e-02
    205.0000     8.9315369889e-02     8.1618592162e-02     2.0527264565e-04          1.7180586011e-04          2.8081584634e-02     1.1739695452e-01     6.7950956060e-02
    210.0000     8.8456413273e-02     8.1010795518e-02     2.0120021061e-04          1.6924197221e-04          2.7801631770e-02     1.1625804504e-01     6.7303187889e-02
    215.0000     8.7227367243e-02     8.0421669190e-02     1.9576562075e-04          1.6677534246e-04          2.7423588545e-02     1.1465095579e-01     6.6363281002e-02
    220.0000     8.7484785592e-02     7.9850225063e-02     1.9704692074e-04          1.6440014560e-04          2.7513186851e-02     1.1499797244e-01     6.6554110021e-02
    225.0000     8.6865867145e-02     7.9295548276e-02     1.9392767422e-04          1.6211102750e-04          2.7294551714e-02     1.1416041886e-01     6.6097154778e-02
    230.0000     8.6253934250e-02     7.8756790311e-02     1.9134294863e-04          1.5990305759e-04          2.7112046611e-02     1.1336598086e-01     6.5625870452e-02
    235.0000     8.4908614954e-02     7.8233162856e-02     1.8539469272e-04          1.5777168704e-04          2.6687305063e-02     1.1159592002e-01     6.4603373424e-02
    240.0000     8.3972741791e-02     7.7723932365e-02     1.8140141628e-04          1.5571271182e-04          2.6398327234e-02     1.1037106903e-01     6.3888312636e-02
    245.0000     8.4467408801e-02     7.7228415202e-02     1.8357080222e-04          1.5372224003e-04          2.6555707368e-02     1.1102311617e-01     6.4263582178e-02
    250.0000     8.3966735715e-02     7.6745973308e-02     1.8131741078e-04          1.5179666294e-04          2.6392214103e-02     1.1035894982e-01     6.3886188825e-02
    255.0000     8.2520123987e-02     7.6276010327e-02     1.7524807662e-04          1.4993262922e-04          2.5946734113e-02     1.0846685810e-01     6.2780198321e-02
    260.0000     8.2767126160e-02     7.5817968120e-02     1.7637241814e-04          1.4812702195e-04          2.6029834451e-02     1.0879696061e-01     6.2964968270e-02
    265.0000     8.2183182800e-02     7.5371323640e-02     1.7351292631e-04          1.4637693810e-04          2.5817963857e-02     1.0800114666e-01     6.2537072468e-02
    270.0000     8.2412981802e-02     7.4935586111e-02     1.7460075362e-04          1.4467967017e-04          2.5898769375e-02     1.0831175118e-01     6.2706950038e-02
    275.0000     8.0170379341e-02     7.4510294484e-02     1.6546890031e-04          1.4303268966e-04          2.5212404237e-02     1.0538278358e-01     6.0989940724e-02
    280.0000     7.8870677734e-02     7.4095015132e-02     1.5987057945e-04          1.4143363226e-04          2.4782227866e-02     1.0365290560e-01     6.0013597981e-02
    285.0000     7.9614409068e-02     7.3689339769e-02     1.6309670237e-04          1.3988028451e-04          2.5031026584e-02     1.0464543565e-01     6.0570765383e-02
    290.0000     7.8541118233e-02     7.3292883550e-02     1.5860371906e-04          1.3837057166e-04          2.4683841823e-02     1.0322496006e-01     5.9759841514e-02
    295.0000     7.8176742906e-02     7.2905283349e-02     1.5723903827e-04          1.3690254684e-04          2.4577418282e-02     1.0275416119e-01     5.9477913699e-02
    300.0000     7.6879413946e-02     7.2526196193e-02     1.5217500836e-04          1.3547438115e-04          2.4178410041e-02     1.0105782399e-01     5.8485766420e-02
    305.0000     7.7388704639e-02     7.2155297826e-02     1.5415105306e-04          1.3408435466e-04          2.4334886181e-02     1.0172359082e-01     5.8875345998e-02
    310.0000     7.6904318597e-02     7.1792281404e-02     1.5229988963e-04          1.3273084829e-04          2.4188328921e-02     1.0109264752e-01     5.8503505092e-02
    315.0000     7.6117065398e-02     7.1436856292e-02     1.4899058527e-04          1.3141233640e-04          2.3924093136e-02     1.0004115853e-01     5.7914239796e-02
    320.0000     7.6159665432e-02     7.1088746974e-02     1.4902972343e-04          1.3012737996e-04          2.3927235225e-02     1.0008690066e-01     5.7952585210e-02
    325.0000     7.4747027991e-02     7.0747692037e-02     1.4364556419e-04          1.2887462042e-04          2.3491036576e-02     9.8238064566e-02     5.6873251912e-02
    330.0000     7.4065406840e-02     7.0413443249e-02     1.4097443681e-04          1.2765277404e-04          2.3271600642e-02     9.7337007481e-02     5.6357644767e-02
    335.0000     7.4564381404e-02     7.0085764707e-02     1.4283721875e-04          1.2646062673e-04          2.3424847055e-02     9.7989228460e-02     5.6739368823e-02
    340.0000     7.3146998015e-02     6.9764432053e-02     1.3752526125e-04          1.2529702927e-04          2.2985148327e-02     9.6132146342e-02     5.5657587209e-02
    345.0000     7.2418920940e-02     6.9449231742e-02     1.3485444060e-04          1.2416089296e-04          2.2760861562e-02     9.5179782502e-02     5.5100988596e-02
    350.0000     7.1570276062e-02     6.9139960381e-02     1.3169734903e-04          1.2305118561e-04          2.2492855222e-02     9.4063131284e-02     5.4456026986e-02
    355.0000     7.2247800152e-02     6.8836424107e-02     1.3413189195e-04          1.2196692789e-04          2.2699803438e-02     9.4947603590e-02     5.4975001258e-02
    360.0000     7.2996882684e-02     6.8538438011e-02     1.3710129799e-04          1.2090718986e-04          2.2949691640e-02     9.5946574324e-02     5.5536582928e-02
    365.0000     7.1518600671e-02     6.8245825610e-02     1.3158784826e-04          1.1987108788e-04          2.2483502349e-02     9.4002103020e-02     5.4412721392e-02
    370.0000     7.1663476996e-02     6.7958418353e-02     1.3205858034e-04          1.1885778169e-04          2.2523681809e-02     9.4187158804e-02     5.4526052174e-02
    375.0000     7.0499644317e-02     6.7676055163e-02     1.2777603806e-04          1.1786647174e-04          2.2155460451e-02     9.2655104768e-02     5.3641943002e-02
    380.0000     6.8514230500e-02     6.7398582009e-02     1.2070306906e-04          1.1689639669e-04          2.1533529903e-02     9.0047760403e-02     5.2130111398e-02
    385.0000     7.0199863015e-02     6.7125851514e-02     1.2660529750e-04          1.1594683113e-04          2.2053727823e-02     9.2253590838e-02     5.3418200014e-02
    390.0000     6.9456341869e-02     6.6857722583e-02     1.2399379989e-04          1.1501708343e-04          2.1825090645e-02     9.1281432514e-02     5.2849558699e-02
    395.0000     6.8827485280e-02     6.6594060059e-02     1.2195279505e-04          1.1410649378e-04          2.1644718928e-02     9.0472204207e-02     5.2361084506e-02
    400.0000     6.8885284808e-02     6.6334734402e-02     1.2198745231e-04          1.1321443229e-04          2.1647794271e-02     9.0533079079e-02     5.2413797381e-02
    405.0000     6.8655147958e-02     6.6079621388e-02     1.2123852384e-04          1.1234029737e-04          2.1581239844e-02     9.0236387802e-02     5.2235350460e-02
    410.0000     6.7597722140e-02     6.5828601831e-02     1.1760638744e-04          1.1148351404e-04          2.1255509827e-02     8.8853231966e-02     5.1426964865e-02
    415.0000     6.8056881809e-02     6.5581561314e-02     1.1911276966e-04          1.1064353250e-04          2.1391204172e-02     8.9448085981e-02     5.1781311035e-02
    420.0000     6.7992385621e-02     6.5338389954e-02     1.1897949089e-04          1.0981982672e-04          2.1379233199e-02     8.9371618820e-02     5.1727433871e-02
    425.0000     6.7113460631e-02     6.5098982158e-02     1.1569734823e-04          1.0901189313e-04          2.1082289557e-02     8.8195750188e-02     5.1070676175e-02
    430.0000     6.6195405274e-02     6.4863236420e-02     1.1258182391e-04          1.0821924946e-04          2.0796498136e-02     8.6991903410e-02     5.0370569072e-02
    435.0000     6.4962774437e-02     6.4631055107e-02     1.0841175237e-04          1.0744143354e-04          2.0407709032e-02     8.5370483468e-02     4.9433503139e-02
    440.0000     6.7389013570e-02     6.4402344276e-02     1.1678237187e-04          1.0667800231e-04          2.1180914989e-02     8.8569928558e-02     5.1273374878e-02
    445.0000     6.5409044534e-02     6.4177013490e-02     1.0985473734e-04          1.0592853074e-04          2.0543075694e-02     8.5952120228e-02     4.9775887965e-02
    450.0000     6.5323830868e-02     6.3954975652e-02     1.0962232327e-04          1.0519261101e-04          2.0521333219e-02     8.5845164086e-02     4.9708133529e-02
    455.0000     6.4827845970e-02     6.3736146844e-02     1.0797933027e-04          1.0446985151e-04          2.0366968237e-02     8.5194814208e-02     4.9329875911e-02
    460.0000     6.5000529093e-02     6.3520446182e-02     1.0865465258e-04          1.0375987615e-04          2.0430558322e-02     8.5431087415e-02     4.9455870341e-02
    465.0000     6.4600329298e-02     6.3307795668e-02     1.0724976408e-04          1.0306232348e-04          2.0298046549e-02     8.4898375847e-02     4.9155269507e-02
    470.0000     6.4222743000e-02     6.3098120063e-02     1.0602117866e-04          1.0237684603e-04          2.0181450888e-02     8.4404193888e-02     4.8866774605e-02
    475.0000     6.3415060877e-02     6.2891346760e-02     1.0333451222e-04          1.0170310962e-04          1.9924102543e-02     8.3339163420e-02     4.8254263434e-02
    480.0000     6.3652068712e-02     6.2687405662e-02     1.0417438439e-04          1.0104079269e-04          2.0004907274e-02     8.3656975986e-02     4.8430938407e-02
    485.0000     6.3285308508e-02     6.2486229074e-02     1.0299342234e-04          1.0038958574e-04          1.9891192304e-02     8.3176500812e-02     4.8150982956e-02
    490.0000     6.2862529150e-02     6.2287751598e-02     1.0159377597e-04          9.9749190710e-05          1.9755572626e-02     8.2618101776e-02     4.7830892821e-02
    495.0000     6.3721772943e-02     6.2091910026e-02     1.0434585774e-04          9.9119320496e-05          2.0021364766e-02     8.3743137708e-02     4.8487129311e-02
    500.0000     6.3139422812e-02     6.1898643253e-02     1.0242830482e-04          9.8499698405e-05          1.9836546468e-02     8.2975969280e-02     4.8045075551e-02
    505.0000     6.2380697071e-02     6.1707892182e-02     1.0009163851e-04          9.7890057697e-05          1.9608978517e-02     8.1989675588e-02     4.7461480231e-02
    510.0000     6.2182638333e-02     6.1519599641e-02     9.9345782750e-05          9.7290141122e-05          1.9535781505e-02     8.1718419838e-02     4.7317122843e-02
    515.0000     6.2327179392e-02     6.1333710302e-02     1.0004658562e-04          9.6699700500e-05          1.9604564859e-02     8.1931744250e-02     4.7413579760e-02
    520.0000     6.1226757490e-02     6.1150170602e-02     9.6376874610e-05          9.6118496316e-05          1.9241657972e-02     8.0468415462e-02     4.6586176840e-02
    525.0000     6.0656248725e-02     6.0968928675e-02     9.4587759693e-05          9.5546297333e-05          1.9062222788e-02     7.9718471513e-02     4.6152170752e-02
    530.0000     6.2012837499e-02     6.0789934278e-02     9.8857395819e-05          9.4982880237e-05          1.9487703091e-02     8.1500540591e-02     4.7184865117e-02
    535.0000     6.1220171796e-02     6.0613138727e-02     9.6362887367e-05          9.4428029289e-05          1.9240261643e-02     8.0460433440e-02     4.6580776097e-02
    540.0000     6.1171594091e-02     6.0438494838e-02     9.6119359670e-05          9.3881536003e-05          1.9215934328e-02     8.0387528419e-02     4.6549060497e-02
    545.0000     5.9936307755e-02     6.0265956861e-02     9.2387745238e-05          9.3343198835e-05          1.8839234648e-02     7.8775542403e-02     4.5602491303e-02
    550.0000     5.9880767238e-02     6.0095480428e-02     9.2231181137e-05          9.2812822894e-05          1.8823265005e-02     7.8704032243e-02     4.5559372027e-02
    555.0000     5.9507411688e-02     5.9927022500e-02     9.1020188323e-05          9.2290219662e-05          1.8699282218e-02     7.8206693906e-02     4.5279142603e-02
    560.0000     5.9867131538e-02     5.9760541313e-02     9.2065846438e-05          9.1775206731e-05          1.8806386034e-02     7.8673517572e-02     4.5556288179e-02
    565.0000     5.8404346031e-02     5.9595996329e-02     8.7600728376e-05          9.1267607553e-05          1.8344671110e-02     7.6749017141e-02     4.4444447139e-02
    570.0000     5.9252494469e-02     5.9433348191e-02     9.0260135697e-05          9.0767251201e-05          1.8621045548e-02     7.7873540017e-02     4.5084095318e-02
    575.0000     5.8816478085e-02     5.9272558681e-02     8.8949479778e-05          9.0273972145e-05          1.8485354244e-02     7.7301832329e-02     4.4751566556e-02
    580.0000     5.7734910056e-02     5.9113590671e-02     8.5671404431e-05          8.9787610032e-05          1.8141534314e-02     7.5876444370e-02     4.3930891423e-02
    585.0000     5.7956355068e-02     5.8956408090e-02     8.6388448408e-05          8.9308009486e-05          1.8217295722e-02     7.6173650790e-02     4.4095813421e-02
    590.0000     5.8353292259e-02     5.8800975878e-02     8.7559703340e-05          8.8835019910e-05          1.8340375033e-02     7.6693667292e-02     4.4398798984e-02
    595.0000     5.7914564835e-02     5.8647259958e-02     8.6175788733e-05          8.8368495300e-05          1.8194859439e-02     7.6109424274e-02     4.4069402075e-02
    600.0000     5.7670439366e-02     5.8495227190e-02     8.5446538656e-05          8.7908294069e-05          1.8117710200e-02     7.5788149567e-02     4.3883899999e-02
    605.0000     5.7758043752e-02     5.8344845349e-02     8.5700904362e-05          8.7454278876e-05          1.8144657456e-02     7.5902701208e-02     4.3950894566e-02
    610.0000     5.7381410467e-02     5.8196083083e-02     8.4675913910e-05          8.7006316467e-05          1.8035825206e-02     7.5417235673e-02     4.3658803425e-02
    615.0000     5.6969725543e-02     5.8048909887e-02     8.3408856922e-05          8.6564277520e-05          1.7900376106e-02     7.4870101650e-02     4.3349074690e-02
    620.0000     5.6124817663e-02     5.7903296073e-02     8.0915531678e-05          8.6128036498e-05          1.7630799939e-02     7.3755617602e-02     4.2708545601e-02
    625.0000     5.6979327774e-02     5.7759212742e-02     8.3404400510e-05          8.5697471509e-05          1.7899897905e-02     7.4879225679e-02     4.3358405007e-02
    630.0000     5.6924625027e-02     5.7616631755e-02     8.3352633593e-05          8.5272464171e-05          1.7894342045e-02     7.4818967071e-02     4.3310046386e-02
    635.0000     5.6052504054e-02     5.7475525708e-02     8.0792657892e-05          8.4852899488e-05          1.7617408282e-02     7.3669912336e-02     4.2648119309e-02
    640.0000     5.6307158809e-02     5.7335867910e-02     8.1458897281e-05          8.4438665722e-05          1.7689898242e-02     7.3997057051e-02     4.2846246318e-02
    645.0000     5.5453589227e-02     5.7197632355e-02     7.9044921439e-05          8.4029654280e-05          1.7425813330e-02     7.2879402556e-02     4.2194371115e-02
    650.0000     5.5451871109e-02     5.7060793701e-02     7.9053428728e-05          8.3625759599e-05          1.7426751040e-02     7.2878622149e-02     4.2192208343e-02
    655.0000     5.4896465102e-02     5.6925327249e-02     7.7425707183e-05          8.3226879043e-05          1.7246408226e-02     7.2142873329e-02     4.1772967192e-02
    660.0000     5.5098783335e-02     5.6791208919e-02     7.8021535324e-05          8.2832912795e-05          1.7312640760e-02     7.2411424096e-02     4.1925372452e-02
    665.0000     5.6055144235e-02     5.6658415235e-02     8.0797968324e-05          8.2443763763e-05          1.7617987261e-02     7.3673131496e-02     4.2650273328e-02
    670.0000     5.5141006417e-02     5.6526923299e-02     7.8249813636e-05          8.2059337486e-05          1.7337949246e-02     7.2478955664e-02     4.1950529790e-02
    675.0000     5.5091428130e-02     5.6396710779e-02     7.8031872110e-05          8.1679542040e-05          1.7313787567e-02     7.2405215696e-02     4.1917773798e-02
    680.0000     5.4709031668e-02     5.6267755886e-02     7.6833054849e-05          8.1304287954e-05          1.7180275420e-02     7.1889307088e-02     4.1634538811e-02
    685.0000     5.4463564811e-02     5.6140037359e-02     7.6253277909e-05          8.0933488128e-05          1.7115332086e-02     7.1578896897e-02     4.1440704181e-02
    690.0000     5.4093425776e-02     5.6013534449e-02     7.5146375827e-05          8.0567057753e-05          1.6990653824e-02     7.1084079600e-02     4.1163910803e-02
    695.0000     5.4144639924e-02     5.5888226902e-02     7.5385320972e-05          8.0204914232e-05          1.7017645226e-02     7.1162285150e-02     4.1196569592e-02
    700.0000     5.4059740785e-02     5.5764094944e-02     7.5105847008e-05          7.9846977111e-05          1.6986071408e-02     7.1045812193e-02     4.1134804200e-02
    705.0000     5.4321191870e-02     5.5641119266e-02     7.5890379153e-05          7.9493168005e-05          1.7074556526e-02     7.1395748396e-02     4.1330078506e-02
    710.0000     5.3765641014e-02     5.5519281012e-02     7.4263054908e-05          7.9143410534e-05          1.6890498860e-02     7.0656139874e-02     4.0912851436e-02
    715.0000     5.3207788402e-02     5.5398561760e-02     7.2770792932e-05          7.8797630254e-05          1.6719936547e-02     6.9927724948e-02     4.0485640691e-02
    720.0000     5.3525397955e-02     5.5278943516e-02     7.3631530902e-05          7.8455754598e-05          1.6818528149e-02     7.0343926105e-02     4.0728011428e-02
    725.0000     5.3486031264e-02     5.5160408696e-02     7.3577175116e-05          7.8117712816e-05          1.6812319172e-02     7.0298350436e-02     4.0694490307e-02
    730.0000     5.2984626539e-02     5.5042940116e-02     7.2165260664e-05          7.7783435915e-05          1.6650227187e-02     6.9634853726e-02     4.0315596275e-02
    735.0000     5.3356468950e-02     5.4926520980e-02     7.3198358111e-05          7.7452856605e-05          1.6768983646e-02     7.0125452596e-02     4.0597424664e-02
    740.0000     5.2868815992e-02     5.4811134869e-02     7.1794186516e-05          7.7125909246e-05          1.6607364238e-02     6.9476180230e-02     4.0231223064e-02
    745.0000     5.3039363389e-02     5.4696765729e-02     7.2319244397e-05          7.6802529798e-05          1.6667981560e-02     6.9707344949e-02     4.0356924665e-02
    750.0000     5.3098213637e-02     5.4583397860e-02     7.2521538622e-05          7.6482655767e-05          1.6691277446e-02     6.9789491083e-02     4.0398923215e-02
    755.0000     5.2561753974e-02     5.4471015910e-02     7.0984876907e-05          7.6166226165e-05          1.6513494576e-02     6.9075248551e-02     3.9996062827e-02
    760.0000     5.1767902108e-02     5.4359604858e-02     6.8884101497e-05          7.5853181456e-05          1.6267303535e-02     6.8035205643e-02     3.9390131379e-02
    765.0000     5.2480333744e-02     5.4249150013e-02     7.0843368272e-05          7.5543463518e-05          1.6497026506e-02     6.8977360250e-02     3.9928832009e-02
    770.0000     5.2308742526e-02     5.4139636997e-02     7.0270249594e-05          7.5237015597e-05          1.6430161011e-02     6.8738903537e-02     3.9805763605e-02
    775.0000     5.1627622734e-02     5.4031051742e-02     6.8511555484e-05          7.4933782269e-05          1.6223254653e-02     6.7850877388e-02     3.9283374539e-02
    780.0000     5.1140386921e-02     5.3923380478e-02     6.7275286708e-05          7.4633709398e-05          1.6076216639e-02     6.7216603559e-02     3.8909124173e-02
    785.0000     5.1629662240e-02     5.3816609727e-02     6.8493323823e-05          7.4336744101e-05          1.6221095919e-02     6.7850758159e-02     3.9286547348e-02
    790.0000     5.0680720699e-02     5.3710726292e-02     6.5994129499e-05          7.4042834706e-05          1.5922407101e-02     6.6603127800e-02     3.8564787202e-02
    795.0000     5.1089838521e-02     5.3605717254e-02     6.7029953645e-05          7.3751930722e-05          1.6046877264e-02     6.7136715785e-02     3.8878452269e-02
    800.0000     5.1182932695e-02     5.3501569959e-02     6.7361618859e-05          7.3463982805e-05          1.6086528370e-02     6.7269461066e-02     3.8943267239e-02
    805.0000     5.0323354268e-02     5.3398272017e-02     6.5125972053e-05          7.3178942720e-05          1.5817330187e-02     6.6140684455e-02     3.8288687298e-02
    810.0000     5.0779959719e-02     5.3295811289e-02     6.6323574720e-05          7.2896763313e-05          1.5962100258e-02     6.6742059977e-02     3.8635371907e-02
    815.0000     5.0606329808e-02     5.3194175884e-02     6.5800885339e-05          7.2617398480e-05          1.5899077996e-02     6.6505407804e-02     3.8508155971e-02
    820.0000     4.9908856702e-02     5.3093354151e-02     6.4076378985e-05          7.2340803136e-05          1.5689353636e-02     6.5598210338e-02     3.7971980706e-02
    825.0000     4.9620920138e-02     5.2993334675e-02     6.3266053836e-05          7.2066933190e-05          1.5589832341e-02     6.5210752478e-02     3.7758124569e-02
    830.0000     5.0040969875e-02     5.2894106267e-02     6.4346602458e-05          7.1795745511e-05          1.5722401471e-02     6.5763371345e-02     3.8077407146e-02
    835.0000     4.9953981053e-02     5.2795657962e-02     6.4109407030e-05          7.1527197909e-05          1.5693396638e-02     6.5647377692e-02     3.8012184353e-02
    840.0000     5.0240853767e-02     5.2697979009e-02     6.4862555098e-05          7.1261249100e-05          1.5785309362e-02     6.6026163129e-02     3.8229442203e-02
    845.0000     5.0144096748e-02     5.2601058871e-02     6.4567648477e-05          7.0997858692e-05          1.5749383429e-02     6.5893480177e-02     3.8159017128e-02
    850.0000     4.9439763817e-02     5.2504887215e-02     6.2793737658e-05          7.0736987151e-05          1.5531529950e-02     6.4971293767e-02     3.7621080088e-02
    855.0000     4.9671724235e-02     5.2409453908e-02     6.3410700037e-05          7.0478595782e-05          1.5607643809e-02     6.5279368044e-02     3.7795711914e-02
    860.0000     4.9184514130e-02     5.2314749013e-02     6.2159660698e-05          7.0222646709e-05          1.5452914047e-02     6.4637428177e-02     3.7425938785e-02
    865.0000     4.9683576475e-02     5.2220762784e-02     6.3444762658e-05          6.9969102847e-05          1.5611835261e-02     6.5295411736e-02     3.7804459849e-02
    870.0000     4.9139864949e-02     5.2127485661e-02     6.2074953082e-05          6.9717927886e-05          1.5442381285e-02     6.4582246234e-02     3.7389940239e-02
    875.0000     4.9040005017e-02     5.2034908263e-02     6.1859138137e-05          6.9469086269e-05          1.5415513779e-02     6.4455518796e-02     3.7311344894e-02
    880.0000     4.8771037912e-02     5.1943021388e-02     6.1111470966e-05          6.9222543171e-05          1.5322069928e-02     6.4093107839e-02     3.7111855224e-02
    885.0000     4.8369391142e-02     5.1851816006e-02     6.0059193979e-05          6.8978264481e-05          1.5189581943e-02     6.3558973085e-02     3.6809877282e-02
    890.0000     4.8725417630e-02     5.1761283254e-02     6.0985561330e-05          6.8736216783e-05          1.5306277549e-02     6.4031695179e-02     3.7077986403e-02
    895.0000     4.9242675966e-02     5.1671414436e-02     6.2351258870e-05          6.8496367338e-05          1.5476711410e-02     6.4719387377e-02     3.7466997675e-02
    900.0000     4.8750218700e-02     5.1582201013e-02     6.1029637006e-05          6.8258684069e-05          1.5311807650e-02     6.4062026350e-02     3.7098168114e-02
    905.0000     4.8774608031e-02     5.1493634604e-02     6.1153504011e-05          6.8023135540e-05          1.5327338354e-02     6.4101946385e-02     3.7112170890e-02
    910.0000     4.8633455578e-02     5.1405706980e-02     6.0802033995e-05          6.7789690940e-05          1.5283229168e-02     6.3916684746e-02     3.7004625801e-02
    915.0000     4.8112623314e-02     5.1318410064e-02     5.9470400214e-05          6.7558320073e-05          1.5114942589e-02     6.3227565902e-02     3.6611001690e-02
    920.0000     4.8485690063e-02     5.1231735920e-02     6.0443566556e-05          6.7328993334e-05          1.5238110292e-02     6.3723800356e-02     3.6891430326e-02
    925.0000     4.8021708022e-02     5.1145676758e-02     5.9229404837e-05          6.7101681702e-05          1.5084285917e-02     6.3105993939e-02     3.6543033354e-02
    930.0000     4.7973762055e-02     5.1060224924e-02     5.9148742051e-05          6.6876356720e-05          1.5074010995e-02     6.3047773049e-02     3.6503776967e-02
    935.0000     4.7837995064e-02     5.0975372903e-02     5.8827773883e-05          6.6652990484e-05          1.5033056115e-02     6.2871051179e-02     3.6399483210e-02
    940.0000     4.7412103094e-02     5.0891113310e-02     5.7821447393e-05          6.6431555627e-05          1.4903921373e-02     6.2316024467e-02     3.6072704236e-02
    945.0000     4.7294897088e-02     5.0807438890e-02     5.7462851334e-05          6.6212025308e-05          1.4857634054e-02     6.2152531142e-02     3.5988997543e-02
    950.0000     4.7272378680e-02     5.0724342515e-02     5.7479671303e-05          6.5994373200e-05          1.4859808386e-02     6.2132187066e-02     3.5966507724e-02
    955.0000     4.7434069319e-02     5.0641817182e-02     5.7774238075e-05          6.5778573474e-05          1.4897835849e-02     6.2331905169e-02     3.6096938255e-02
    960.0000     4.7482824909e-02     5.0559856006e-02     5.7942411526e-05          6.5564600790e-05          1.4919502945e-02     6.2402327854e-02     3.6130361461e-02
    965.0000     4.7062649265e-02     5.0478452222e-02     5.6924930946e-05          6.5352430284e-05          1.4787928006e-02     6.1850577272e-02     3.5810384536e-02
    970.0000     4.7827897936e-02     5.0397599183e-02     5.8771676996e-05          6.5142037557e-05          1.5025886807e-02     6.2853784743e-02     3.6394114217e-02
    975.0000     4.6567633287e-02     5.0317290350e-02     5.5786999862e-05          6.4933398663e-05          1.4639376307e-02     6.1207009594e-02     3.5429675201e-02
    980.0000     4.6770728379e-02     5.0237519298e-02     5.6244576718e-05          6.4726490101e-05          1.4699291341e-02     6.1470019720e-02     3.5586470333e-02
    985.0000     4.7054389472e-02     5.0158279711e-02     5.6928156586e-05          6.4521288800e-05          1.4788346978e-02     6.1842736450e-02     3.5802354418e-02
    990.0000     4.6807100476e-02     5.0079565375e-02     5.6350350632e-05          6.4317772116e-05          1.4713106640e-02     6.1520207116e-02     3.5612764614e-02
    995.0000     4.6310598393e-02     5.0001370183e-02     5.5167334674e-05          6.4115917813e-05          1.4557844376e-02     6.0868442769e-02     3.5234539047e-02
   1000.0000     4.6454955733e-02     4.9923688128e-02     5.5521625262e-05          6.3915704061e-05          1.4604515590e-02     6.1059471323e-02     3.5343622626e-02


==> data/convergence_P_gaussian_RK4_MC_0_5.txt <==
# Simulation Parameters
# M = 40
# N = 10
# T = 1
# time_stepping = RK4
# sampling = MC
# model = gaussian
# true_grad_log = 0
# lambda = 1.000000e-03
# dim = 5
# Quantity of Interest = @(x)cos(x)
# Regression Slope = -0.795117
# Regression Intercept = 0.065753
# Regression Variance Slope = -1.065019
# Regression Variance Intercept  = 0.000578

# A = 
-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	

# B = 
1	1	1	1	1	
1	1	1	1	1	
1	1	1	1	1	
1	1	1	1	1	
1	1	1	1	1	

# Diffusion = 
0.66	-0.04	-0.04	-0.04	-0.04	
-0.04	0.66	-0.04	-0.04	-0.04	
-0.04	-0.04	0.66	-0.04	-0.04	
-0.04	-0.04	-0.04	0.66	-0.04	
-0.04	-0.04	-0.04	-0.04	0.66	

# Sigma_0 = 
0.66	-0.04	-0.04	-0.04	-0.04	
-0.04	0.66	-0.04	-0.04	-0.04	
-0.04	-0.04	0.66	-0.04	-0.04	
-0.04	-0.04	-0.04	0.66	-0.04	
-0.04	-0.04	-0.04	-0.04	0.66	

# mu_0 = 
0	
0	
0	
0	
0	

           P                Error      Regression_line             Variance       Regression_line_Var         Statistical_Error          Upper_bound          Lower_bound
      5.0000     5.5765167736e-02     1.8287485018e-02     1.9744615563e-04          1.0416544836e-04          2.7541044851e-02     8.3306212587e-02     3.7329195940e-02
     10.0000     3.1798231859e-02     1.0539013895e-02     5.6241318262e-05          4.9787573209e-05          1.4698865542e-02     4.6497097402e-02     2.1746035900e-02
     15.0000     1.1744619410e-02     7.6346100393e-03     2.7281805748e-05          3.2328115095e-05          1.0237469656e-02     2.1982089066e-02     6.2749306793e-03
     20.0000     2.5085857251e-02     6.0735969856e-03     3.5467887196e-05          2.3796781802e-05          1.1672764688e-02     3.6758621938e-02     1.7119799405e-02
     25.0000     8.3923140237e-03     5.0861737442e-03     1.5382280339e-05          1.8763212734e-05          7.6871690596e-03     1.6079483083e-02     4.3801740583e-03
     30.0000     6.2173077476e-03     4.3997991636e-03     1.5070568814e-05          1.5451749330e-05          7.6088827798e-03     1.3826190527e-02     2.7957748414e-03
     35.0000     7.8282983737e-03     3.8922644158e-03     1.3719243686e-05          1.3112274631e-05          7.2597414929e-03     1.5088039867e-02     4.0616445854e-03
     40.0000     8.0402710455e-03     3.5001927800e-03     1.3295322341e-05          1.1374059583e-05          7.1466992594e-03     1.5186970305e-02     4.2566724757e-03
     45.0000     3.9989528798e-03     3.1872764568e-03     8.1147527832e-06          1.0033144790e-05          5.5833354092e-03     9.5822882891e-03     1.6688732016e-03
     50.0000     1.9176499852e-03     2.9311442065e-03     6.0864517891e-06          8.9681832346e-06          4.8354641135e-03     6.7531140987e-03     5.4454602897e-04
     55.0000     3.5462420698e-03     2.7172222748e-03     5.9593329367e-06          8.1025266471e-06          4.7847020189e-03     8.3309440887e-03     1.5095327353e-03
     60.0000     1.7588478018e-03     2.5355889273e-03     9.4545298898e-06          7.3854153472e-06          6.0266509792e-03     7.7854987810e-03     3.9734712918e-04
     65.0000     9.0513293743e-04     2.3792436121e-03     6.8872160952e-06          6.7819192340e-06          5.1437271848e-03     6.0488601222e-03     1.3544132578e-04
     70.0000     3.0615946089e-03     2.2430984206e-03     6.2251105703e-06          6.2672252978e-06          4.8902336107e-03     7.9518282196e-03     1.1787681135e-03
     75.0000     4.9754478203e-04     2.1233621294e-03     5.9564875845e-06          5.8232293946e-06          4.7835596270e-03     5.2811044090e-03     4.6874818401e-05
     80.0000     2.1885871345e-04     2.0171489030e-03     4.9674791541e-06          5.4364170946e-06          4.3684170953e-03     4.5872758087e-03     1.0441738943e-05
     85.0000     6.1294272986e-04     1.9222212629e-03     4.3745599245e-06          5.0964990053e-06          4.0994279364e-03     4.7123706663e-03     7.9726069253e-05
     90.0000     5.4409904741e-03     1.8368163163e-03     4.7587485094e-06          4.7955050222e-06          4.2756529646e-03     9.7166434387e-03     3.0467699598e-03
     95.0000     5.4987859949e-03     1.7595252956e-03     5.0198523185e-06          4.5271671737e-06          4.3913852788e-03     9.8901712736e-03     3.0572420417e-03
    100.0000     2.0194106468e-03     1.6892081930e-03     3.5606917700e-06          4.2864892953e-06          3.6984798910e-03     5.7178905377e-03     7.1320346784e-04
    105.0000     9.3954234993e-04     1.6249320754e-03     3.5035742938e-06          4.0694407799e-06          3.6686960909e-03     4.6082384408e-03     1.9155689070e-04
    110.0000     4.5935886661e-03     1.5659257291e-03     5.0015862065e-06          3.8727346252e-06          4.3833883664e-03     8.9769770325e-03     2.3505748936e-03
    115.0000     1.6083966393e-03     1.5115457854e-03     3.1239858674e-06          3.6936639202e-06          3.4642609757e-03     5.0726576150e-03     5.0997720438e-04
    120.0000     1.4376474215e-03     1.4612510638e-03     4.3045380217e-06          3.5299795955e-06          4.0664865996e-03     5.5041340210e-03     3.7550504776e-04
    125.0000     5.7604854830e-04     1.4145828872e-03     2.8390327606e-06          3.3797977894e-06          3.3024881912e-03     3.8785367395e-03     8.5555958932e-05
    130.0000     1.7536114213e-03     1.3711498034e-03     4.2075067860e-06          3.2415287954e-06          4.0203927755e-03     5.7740041967e-03     5.3258586450e-04
    135.0000     1.6896385862e-04     1.3306155992e-03     3.7463257040e-06          3.1138219499e-06          3.7936637733e-03     3.9626276319e-03     7.2045087684e-06
    140.0000     4.8097664389e-04     1.2926898040e-03     2.5176032837e-06          2.9955224427e-06          3.1099235963e-03     3.5909002402e-03     6.4423547438e-05
    145.0000     6.3311482219e-04     1.2571200988e-03     2.7033372849e-06          2.8856371500e-06          3.2225984102e-03     3.8557132324e-03     1.0395855550e-04
    150.0000     3.6052859090e-03     1.2236861965e-03     2.4987907774e-06          2.7833073668e-06          3.0982825324e-03     6.7035684414e-03     1.9389802013e-03
    155.0000     2.0563368027e-03     1.1921948701e-03     2.2395332310e-06          2.6877868685e-06          2.9331537396e-03     4.9894905423e-03     8.4748553187e-04
    160.0000     1.4658270291e-03     1.1624758843e-03     3.1250923992e-06          2.5984241257e-06          3.4648744509e-03     4.9307014800e-03     4.3576941087e-04
    165.0000     2.0903372220e-03     1.1343786440e-03     1.7714163835e-06          2.5146477850e-06          2.6086535184e-03     4.6989907404e-03     9.2988259463e-04
    170.0000     1.5815582205e-04     1.1077694160e-03     3.3312335582e-06          2.4359547367e-06          3.5773267725e-03     3.7354825945e-03     6.6961265152e-06
    175.0000     1.7688268072e-03     1.0825290114e-03     2.0238483633e-06          2.3619002481e-06          2.7883356814e-03     4.5571624886e-03     6.8655622475e-04
    180.0000     9.6372497683e-04     1.0585508429e-03     1.5197102816e-06          2.2920897583e-06          2.4162199854e-03     3.3799449622e-03     2.7478726469e-04
    185.0000     1.0669189404e-03     1.0357392871e-03     2.2234253412e-06          2.2261720160e-06          2.9225863188e-03     3.9895052592e-03     2.8532761621e-04
    190.0000     1.7634985511e-03     1.0140082970e-03     2.9542078830e-06          2.1638333117e-06          3.3688106214e-03     5.1323091725e-03     6.0595085665e-04
    195.0000     7.2489710297e-04     9.9328022133e-04     1.8666317844e-06          2.1047926064e-06          2.6778447795e-03     3.4027418824e-03     1.5442717316e-04
    200.0000     7.5960018652e-05     9.7348479572e-04     2.4362801549e-06          2.0487973983e-06          3.0592832237e-03     3.1352432424e-03     1.8403434718e-06
    205.0000     1.8187148410e-03     9.5455827621e-04     1.8171055231e-06          1.9956201999e-06          2.6420811073e-03     4.4607959483e-03     7.4150974654e-04
    210.0000     6.4956623797e-04     9.3644269314e-04     2.1353305035e-06          1.9450555240e-06          2.8641029419e-03     3.5136691799e-03     1.2008424126e-04
    215.0000     1.2153214911e-03     9.1908520565e-04     1.7040809624e-06          1.8969172943e-06          2.5585928604e-03     3.7739143514e-03     3.9137250851e-04
    220.0000     9.2128925890e-04     9.0243754135e-04     1.5536599745e-06          1.8510366124e-06          2.4430595895e-03     3.3643488484e-03     2.5228474716e-04
    225.0000     1.0674616641e-03     8.8645550844e-04     1.5090330070e-06          1.8072598261e-06          2.4077170099e-03     3.4751786740e-03     3.2788944432e-04
    230.0000     3.3601142317e-04     8.7109856932e-04     2.2600430735e-06          1.7654468514e-06          2.9465541691e-03     3.2825655922e-03     3.4394949111e-05
    235.0000     1.2216893351e-03     8.5632946696e-04     1.3137981607e-06          1.7254697119e-06          2.2465722811e-03     3.4682616162e-03     4.3033801848e-04
    240.0000     1.0528452951e-03     8.4211389650e-04     1.3583918307e-06          1.6872112615e-06          2.2843813291e-03     3.3372266242e-03     3.3215700946e-04
    245.0000     3.6908365704e-04     8.2842021566e-04     1.4443468956e-06          1.6505640661e-06          2.3555472897e-03     2.7246309468e-03     4.9996769675e-05
    250.0000     2.3188961315e-04     8.1521918891e-04     1.3432141510e-06          1.6154294203e-06          2.2715834747e-03     2.5034730878e-03     2.1479277308e-05
    255.0000     3.4343276853e-04     8.0248376071e-04     1.1298131278e-06          1.5817164810e-06          2.0833362935e-03     2.4267690621e-03     4.8602097474e-05
    260.0000     6.0095327721e-04     7.9018885407e-04     1.3854418547e-06          1.5493415019e-06          2.3070139638e-03     2.9079672410e-03     1.2419150955e-04
    265.0000     3.8973528386e-04     7.7831119119e-04     2.4979161317e-06          1.5182271562e-06          3.0977402427e-03     3.4874755266e-03     4.3554023627e-05
    270.0000     8.9003483983e-04     7.6682913340e-04     9.3223844256e-07          1.4883019344e-06          1.8924289157e-03     2.7824637555e-03     2.8469805385e-04
    275.0000     2.4838715252e-03     7.5572253797e-04     1.6365753542e-06          1.4594996091e-06          2.5074026164e-03     4.9912741416e-03     1.2360807238e-03
    280.0000     1.2508705812e-03     7.4497262978e-04     1.8268344123e-06          1.4317587574e-06          2.6491445937e-03     3.9000151748e-03     4.0119772378e-04
    285.0000     1.4585118035e-03     7.3456188605e-04     1.2553469056e-06          1.4050223346e-06          2.1960283861e-03     3.6545401896e-03     5.8208600004e-04
    290.0000     1.3398810537e-03     7.2447393263e-04     1.5350102647e-06          1.3792372914e-06          2.4283524111e-03     3.7682334648e-03     4.7642516177e-04
    295.0000     5.4133979538e-04     7.1469345050e-04     1.0560161526e-06          1.3543542318e-06          2.0141478723e-03     2.5554876677e-03     1.1467430572e-04
    300.0000     1.3083294937e-03     7.0520609124e-04     1.7509917216e-06          1.3303271043e-06          2.5935708584e-03     3.9019003521e-03     4.3869035844e-04
    305.0000     1.3403218434e-03     6.9599840068e-04     1.4179038403e-06          1.3071129248e-06          2.3338850428e-03     3.6742068863e-03     4.8893889202e-04
    310.0000     3.1212319553e-04     6.8705774955e-04     1.0406971201e-06          1.2846715258e-06          1.9994854479e-03     2.3116086434e-03     4.2144196623e-05
    315.0000     1.5701923502e-03     6.7837227063e-04     1.4046402510e-06          1.2629653304e-06          2.3229433889e-03     3.8931357391e-03     6.3329515891e-04
    320.0000     4.8940349335e-04     6.6993080158e-04     1.2207220363e-06          1.2419591469e-06          2.1655312915e-03     2.6549347849e-03     9.0215315519e-05
    325.0000     3.6274192531e-04     6.6172283278e-04     1.6888633711e-06          1.2216199837e-06          2.5471430125e-03     2.9098849378e-03     4.5218868507e-05
    330.0000     4.5957391218e-04     6.5373845993e-04     1.3698974124e-06          1.2019168799e-06          2.2940352873e-03     2.7536091995e-03     7.6702307936e-05
    335.0000     4.0386587593e-04     6.4596834060e-04     1.1279812606e-06          1.1828207523e-06          2.0816466584e-03     2.4855125344e-03     6.5623344677e-05
    340.0000     5.9881149974e-04     6.3840365454e-04     1.2151081078e-06          1.1643042553e-06          2.1605460668e-03     2.7593575666e-03     1.2994880278e-04
    345.0000     4.4304967764e-04     6.3103606739e-04     1.3852736107e-06          1.1463416537e-06          2.3068738810e-03     2.7499235586e-03     7.1381263030e-05
    350.0000     9.6896550266e-04     6.2385769729e-04     1.1114544783e-06          1.1289087059e-06          2.0663406118e-03     3.0353061144e-03     3.0932436794e-04
    355.0000     3.7122432263e-04     6.1686108432e-04     6.4408918812e-07          1.1119825578e-06          1.5730012794e-03     1.9442256021e-03     7.0880404808e-05
    360.0000     3.3078200189e-04     6.1003916234e-04     1.0218620637e-06          1.0955416449e-06          1.9813089875e-03     2.3120909894e-03     4.7323714022e-05
    365.0000     1.0541459307e-03     6.0338523306e-04     1.0458828567e-06          1.0795656030e-06          2.0044609206e-03     3.0586068514e-03     3.6331038845e-04
    370.0000     6.2177166339e-05     5.9689294221e-04     9.2932819327e-07          1.0640351860e-06          1.8894727273e-03     1.9516498937e-03     1.9808880817e-06
    375.0000     1.4383329593e-03     5.9055625752e-04     1.0043529066e-06          1.0489321905e-06          1.9642612163e-03     3.4025941756e-03     6.0800718363e-04
    380.0000     1.1350209185e-03     5.8436944833e-04     1.1428881930e-06          1.0342393866e-06          2.0953566003e-03     3.2303775188e-03     3.9879935949e-04
    385.0000     1.3471773582e-04     5.7832706681e-04     8.1750804836e-07          1.0199404531e-06          1.7721565728e-03     1.9068743086e-03     9.5176007465e-06
    390.0000     2.6173226943e-04     5.7242393057e-04     1.2879058271e-06          1.0060199195e-06          2.2243243975e-03     2.4860566670e-03     2.7555196860e-05
    395.0000     9.4562768964e-04     5.6665510649e-04     1.1820344848e-06          9.9246311086e-07          2.1309396230e-03     3.0765673126e-03     2.9065241763e-04
    400.0000     4.2674025825e-04     5.6101589577e-04     8.3395319713e-07          9.7925609749e-07          1.7898923437e-03     2.2166326020e-03     8.2154908238e-05
    405.0000     4.4698274340e-04     5.5550182005e-04     9.3878599711e-07          9.6638564863e-07          1.8990630022e-03     2.3460457456e-03     8.5161840203e-05
    410.0000     3.5204681660e-05     5.5010860852e-04     7.8580159090e-07          9.5383918910e-07          1.7374508314e-03     1.7726555131e-03     6.9915987716e-07
    415.0000     5.0307761105e-04     5.4483218586e-04     6.4024298255e-07          9.4160475936e-07          1.5682976254e-03     2.0713752364e-03     1.2218311694e-04
    420.0000     5.3330474661e-04     5.3966866112e-04     8.6976274587e-07          9.2967097842e-07          1.8279170015e-03     2.3612217482e-03     1.2045202996e-04
    425.0000     2.1943447494e-03     5.3461431728e-04     1.0344162772e-06          9.1802700933e-07          1.9934426429e-03     4.1877873923e-03     1.1498073870e-03
    430.0000     1.1046053405e-03     5.2966560156e-04     8.2464751098e-07          9.0666252721e-07          1.7798780515e-03     2.8844833919e-03     4.2300571450e-04
    435.0000     3.2455485732e-04     5.2481911631e-04     1.1838377013e-06          8.9556768941e-07          2.1325643984e-03     2.4571192557e-03     4.2869655254e-05
    440.0000     5.3923274795e-05     5.2007161063e-04     8.6391936208e-07          8.8473310778e-07          1.8217663465e-03     1.8756896213e-03     1.5502136023e-06
    445.0000     2.5595472185e-04     5.1541997236e-04     1.0548268332e-06          8.7414982280e-07          2.0130133537e-03     2.2689680756e-03     2.8873398591e-05
    450.0000     1.7805033863e-03     5.1086122075e-04     5.6364693005e-07          8.6380927949e-07          1.4714978921e-03     3.2520012784e-03     9.7484350014e-04
    455.0000     6.9112520316e-04     5.0639249949e-04     8.2925532700e-07          8.5370330488e-07          1.7848437646e-03     2.4759689678e-03     1.9291600689e-04
    460.0000     7.6641216893e-04     5.0201107024e-04     4.9631431368e-07          8.4382408699e-07          1.3808117422e-03     2.1472239111e-03     2.7355675840e-04
    465.0000     1.6047681455e-03     4.9771430652e-04     6.9346521845e-07          8.3416415519e-07          1.6321813573e-03     3.2369495028e-03     7.9558880933e-04
    470.0000     2.8998000705e-04     4.9349968802e-04     1.2060177377e-06          8.2471636180e-07          2.1524492424e-03     2.4424292495e-03     3.4428184361e-05
    475.0000     1.8986639041e-04     4.8936479520e-04     9.7574928629e-07          8.1547386488e-07          1.9360884428e-03     2.1259548332e-03     1.6956731933e-05
    480.0000     8.0485526179e-04     4.8530730429e-04     8.8525149909e-07          8.0643011210e-07          1.8441209719e-03     2.6489762337e-03     2.4454428250e-04
    485.0000     1.5569145176e-03     4.8132498254e-04     7.6891648922e-07          7.9757882564e-07          1.7186825143e-03     3.2755970319e-03     7.4001252034e-04
    490.0000     1.2643802822e-03     4.7741568374e-04     8.8922955878e-07          7.8891398799e-07          1.8482597959e-03     3.1126400781e-03     5.1360178432e-04
    495.0000     3.9304714269e-04     4.7357734404e-04     6.7985088041e-07          7.8042982865e-07          1.6160801781e-03     2.0091273208e-03     7.6892118671e-05
    500.0000     2.2183457188e-04     4.6980797802e-04     6.7875569581e-07          7.7212081159e-07          1.6147779665e-03     1.8366125384e-03     2.6794207409e-05
    505.0000     6.8160643439e-05     4.6610567491e-04     7.9284410942e-07          7.6398162355e-07          1.7452191641e-03     1.8133798075e-03     2.5619968275e-06
    510.0000     1.2181088090e-03     4.6246859512e-04     8.3375410289e-07          7.5600716293e-07          1.7896786755e-03     3.0077874845e-03     4.9331579382e-04
    515.0000     5.1009800390e-04     4.5889496692e-04     5.2955211552e-07          7.4819252942e-07          1.4262984986e-03     1.9363965025e-03     1.3437329248e-04
    520.0000     9.0632113374e-04     4.5538308327e-04     8.3448996090e-07          7.4053301419e-07          1.7904682722e-03     2.6967894060e-03     3.0459107992e-04
    525.0000     1.7583013209e-04     4.5193129891e-04     1.0346960183e-06          7.3302409064e-07          1.9937121718e-03     2.1695423039e-03     1.4250118698e-05
    530.0000     1.2060132605e-04     4.4853802754e-04     8.6168066159e-07          7.2566140571e-07          1.8194044162e-03     1.9400057422e-03     7.4972354614e-06
    535.0000     6.5851903921e-04     4.4520173917e-04     7.7920388332e-07          7.1844077167e-07          1.7301415081e-03     2.3886605473e-03     1.8154414008e-04
    540.0000     1.3893126947e-05     4.4192095764e-04     5.7109052876e-07          7.1135815838e-07          1.4811824247e-03     1.4950755517e-03     1.2910315880e-07
    545.0000     4.5550332302e-04     4.3869425822e-04     5.8004534122e-07          7.0440968591e-07          1.4927498728e-03     1.9482531958e-03     1.0649708042e-04
    550.0000     4.8287757309e-04     4.3552026540e-04     6.4424620256e-07          6.9759161772e-07          1.5731929989e-03     2.0560705720e-03     1.1340600550e-04
    555.0000     2.5740073516e-04     4.3239765071e-04     6.7192524794e-07          6.9090035404e-07          1.6066325132e-03     1.8640332484e-03     3.5543968177e-05
    560.0000     7.6607939653e-04     4.2932513076e-04     7.4971003304e-07          6.8433242571e-07          1.6970816312e-03     2.4631610277e-03     2.3826198741e-04
    565.0000     1.2999227421e-04     4.2630146531e-04     5.2069378856e-07          6.7788448836e-07          1.4143186551e-03     1.5443109293e-03     1.0942091411e-05
    570.0000     1.0478752066e-03     4.2332545542e-04     6.8329236819e-07          6.7155331680e-07          1.6201654118e-03     2.6680406184e-03     4.1155387253e-04
    575.0000     7.1633590731e-05     4.2039594178e-04     6.1670621367e-07          6.6533579985e-07          1.5392006336e-03     1.6108342243e-03     3.1855365646e-06
    580.0000     1.1207380810e-03     4.1751180302e-04     8.0365761538e-07          6.5922893530e-07          1.7570802757e-03     2.8778183567e-03     4.3646043304e-04
    585.0000     4.5322720387e-04     4.1467195418e-04     6.6087113098e-07          6.5322982523e-07          1.5933620231e-03     2.0465892270e-03     1.0036938317e-04
    590.0000     1.4416840581e-03     4.1187534524e-04     6.1628151076e-07          6.4733567153e-07          1.5386705468e-03     2.9803546049e-03     6.9738443873e-04
    595.0000     1.0599523627e-03     4.0912095968e-04     6.1408393192e-07          6.4154377162e-07          1.5359247484e-03     2.5958771112e-03     4.3280130883e-04
    600.0000     3.8821230013e-04     4.0640781316e-04     7.3291897162e-07          6.3585151447e-07          1.6779694638e-03     2.0661817639e-03     7.2940722159e-05
    605.0000     4.3067865636e-04     4.0373495225e-04     6.2448794134e-07          6.3025637674e-07          1.5488811689e-03     1.9795598253e-03     9.3699671350e-05
    610.0000     6.2410547155e-05     4.0110145317e-04     4.6956344023e-07          6.2475591914e-07          1.3430841046e-03     1.4054946517e-03     2.7713206815e-06
    615.0000     7.4742827890e-04     3.9850642072e-04     3.7784575132e-07          6.1934778298e-07          1.2047955172e-03     1.9522237961e-03     2.8616034351e-04
    620.0000     7.9403569224e-04     3.9594898708e-04     8.0888836438e-07          6.1402968686e-07          1.7627891367e-03     2.5568248290e-03     2.4659205175e-04
    625.0000     1.1439868335e-03     3.9342831081e-04     8.5695770026e-07          6.0879942358e-07          1.8144113925e-03     2.9583982260e-03     4.4236974716e-04
    630.0000     6.5973648139e-04     3.9094357585e-04     5.7969188065e-07          6.0365485709e-07          1.4922949872e-03     2.1520314686e-03     2.0225179382e-04
    635.0000     1.9139276360e-04     3.8849399052e-04     6.3584658364e-07          5.9859391973e-07          1.5629037832e-03     1.7542965468e-03     2.0880842537e-05
    640.0000     1.4736032875e-03     3.8607878664e-04     8.4715008498e-07          5.9361460946e-07          1.8039988266e-03     3.2776021141e-03     6.6252906034e-04
    645.0000     1.3385909643e-03     3.8369721867e-04     5.8586668126e-07          5.8871498734e-07          1.5002217978e-03     2.8388127622e-03     6.3118842977e-04
    650.0000     2.7039801250e-05     3.8134856283e-04     8.1621243519e-07          5.8389317502e-07          1.7707517305e-03     1.7977915317e-03     4.0669390122e-07
    655.0000     2.3701387030e-04     3.7903211632e-04     7.7413177011e-07          5.7914735243e-07          1.7245012636e-03     1.9615151339e-03     2.8638868874e-05
    660.0000     8.0183272428e-04     3.7674719658e-04     5.6188508915e-07          5.7447575555e-07          1.4691962968e-03     2.2710290211e-03     2.8310325925e-04
    665.0000     7.8072383381e-05     3.7449314052e-04     5.2782116728e-07          5.6987667423e-07          1.4239655179e-03     1.5020379013e-03     4.0580181376e-06
    670.0000     2.9270890332e-04     3.7226930387e-04     6.0672396330e-07          5.6534845022e-07          1.5266927580e-03     1.8194016613e-03     4.7091581756e-05
    675.0000     1.3020062631e-04     3.7007506048e-04     5.1170272144e-07          5.6088947517e-07          1.4020546261e-03     1.5322552525e-03     1.1063563375e-05
    680.0000     4.5945706160e-04     3.6790980166e-04     8.0862047344e-07          5.5649818879e-07          1.7624972087e-03     2.2219542703e-03     9.5006811918e-05
    685.0000     3.4859808195e-04     3.6577293562e-04     5.3456518740e-07          5.5217307710e-07          1.4330337135e-03     1.7816317954e-03     6.8207484313e-05
    690.0000     3.0749398491e-04     3.6366388685e-04     5.1880138915e-07          5.4791267068e-07          1.4117462295e-03     1.7192402144e-03     5.4996707244e-05
    695.0000     1.5071166148e-04     3.6158209557e-04     5.0344747110e-07          5.4371554308e-07          1.3906990346e-03     1.5414106961e-03     1.4735855255e-05
    700.0000     4.6809513669e-04     3.5952701718e-04     5.1794335149e-07          5.3958030927e-07          1.4105783137e-03     1.8786734504e-03     1.1663179514e-04
    705.0000     2.1705712971e-03     3.5749812174e-04     4.8748300514e-07          5.3550562412e-07          1.3684716703e-03     3.5390429675e-03     1.3312581393e-03
    710.0000     7.3759710160e-04     3.5549489351e-04     5.1845575743e-07          5.3149018101e-07          1.4112758900e-03     2.1488729916e-03     2.5317898564e-04
    715.0000     1.3012076316e-03     3.5351683041e-04     6.6046789901e-07          5.2753271046e-07          1.5928758523e-03     2.8940834839e-03     5.8503540410e-04
    720.0000     5.8290635355e-04     3.5156344364e-04     7.7735652175e-07          5.2363197881e-07          1.7280893536e-03     2.3109957071e-03     1.4702745486e-04
    725.0000     3.8719499891e-04     3.4963425717e-04     4.9726980379e-07          5.1978678698e-07          1.3821402527e-03     1.7693352517e-03     8.4732368860e-05
    730.0000     7.7397130571e-04     3.4772880738e-04     7.3232511531e-07          5.1599596927e-07          1.6772895287e-03     2.4512608344e-03     2.4437692377e-04
    735.0000     3.5035587801e-05     3.4584664260e-04     4.4005329440e-07          5.1225839220e-07          1.3001956529e-03     1.3352312407e-03     9.1931073447e-07
    740.0000     3.9529273982e-04     3.4398732278e-04     7.5279194095e-07          5.0857295342e-07          1.7005662352e-03     2.0958589750e-03     7.4554801642e-05
    745.0000     1.6543543744e-04     3.4215041907e-04     6.4719300734e-07          5.0493858066e-07          1.5767868141e-03     1.7422222515e-03     1.5709180582e-05
    750.0000     1.1953318002e-06     3.4033551348e-04     8.1521478515e-07          5.0135423069e-07          1.7696692116e-03     1.7708645434e-03     8.0684777268e-10
    755.0000     3.3871450830e-04     3.3854219852e-04     3.4265068732e-07          4.9781888834e-07          1.1473128956e-03     1.4860274039e-03     7.7204173913e-05
    760.0000     6.7912653994e-04     3.3677007689e-04     5.6613462713e-07          4.9433156563e-07          1.4747415989e-03     2.1538681389e-03     2.1413235515e-04
    765.0000     5.4120805427e-04     3.3501876118e-04     4.3311420460e-07          4.9089130078e-07          1.2899036896e-03     1.8311117438e-03     1.5996083199e-04
    770.0000     4.3849705165e-05     3.3328787348e-04     5.1714424350e-07          4.8749715742e-07          1.4094897395e-03     1.4533394447e-03     1.3230196498e-06
    775.0000     8.7289204570e-04     3.3157704518e-04     4.1344176949e-07          4.8414822371e-07          1.2602689799e-03     2.1331610256e-03     3.5718847021e-04
    780.0000     1.7916611163e-04     3.2988591663e-04     8.0596061344e-07          4.8084361159e-07          1.7595960595e-03     1.9387621711e-03     1.6557211624e-05
    785.0000     7.6379426419e-04     3.2821413688e-04     5.7072179069e-07          4.7758245596e-07          1.4807041673e-03     2.2444984315e-03     2.5991627787e-04
    790.0000     6.5021800370e-04     3.2656136342e-04     4.4777146401e-07          4.7436391400e-07          1.3115482668e-03     1.9617662705e-03     2.1551163290e-04
    795.0000     3.6130748135e-04     3.2492726190e-04     6.0326561043e-07          4.7118716441e-07          1.5223354325e-03     1.8836429138e-03     6.9303526224e-05
    800.0000     2.0186318429e-04     3.2331150593e-04     2.8605279418e-07          4.6805140678e-07          1.0482845101e-03     1.2501476944e-03     3.2595144841e-05
    805.0000     8.1401834131e-04     3.2171377681e-04     2.7796741875e-07          4.6495586087e-07          1.0333632642e-03     1.8473816055e-03     3.5868380307e-04
    810.0000     6.4517896606e-04     3.2013376331e-04     4.8640284156e-07          4.6189976605e-07          1.3669547016e-03     2.0121336676e-03     2.0687288571e-04
    815.0000     6.9912186619e-04     3.1857116145e-04     4.5838944750e-07          4.5888238062e-07          1.3270074987e-03     2.0261293649e-03     2.4123404569e-04
    820.0000     1.8357818210e-04     3.1702567429e-04     4.1905930888e-07          4.5590298130e-07          1.2688018919e-03     1.4523800740e-03     2.3203946092e-05
    825.0000     5.8273260323e-04     3.1549701173e-04     4.0252759826e-07          4.5296086258e-07          1.2435232292e-03     1.8262558324e-03     1.8594179460e-04
    830.0000     7.6385100127e-04     3.1398489030e-04     5.3328822917e-07          4.5005533627e-07          1.4313210895e-03     2.1951720907e-03     2.6579617817e-04
    835.0000     6.0245227729e-04     3.1248903297e-04     5.6785712602e-07          4.4718573089e-07          1.4769833903e-03     2.0794356676e-03     1.7454194523e-04
    840.0000     4.4658181035e-04     3.1100916898e-04     4.2709768919e-07          4.4435139123e-07          1.2809131441e-03     1.7274949545e-03     1.1544769657e-04
    845.0000     2.3637097293e-04     3.0954503366e-04     3.0048126284e-07          4.4155167782e-07          1.0743969561e-03     1.3107679291e-03     4.2624812222e-05
    850.0000     5.8889566226e-04     3.0809636824e-04     3.5379541656e-07          4.3878596649e-07          1.1658218012e-03     1.7547174635e-03     1.9763757314e-04
    855.0000     1.0542814696e-03     3.0666291970e-04     5.7851131676e-07          4.3605364790e-07          1.4907746558e-03     2.5450561255e-03     4.3673277225e-04
    860.0000     8.9548530389e-04     3.0524444061e-04     3.2555157967e-07          4.3335412710e-07          1.1183196987e-03     2.0138050026e-03     3.9819839978e-04
    865.0000     1.3837101826e-04     3.0384068897e-04     5.3131972809e-07          4.3068682313e-07          1.4286769640e-03     1.5670479823e-03     1.2218221082e-05
    870.0000     6.9909293158e-04     3.0245142805e-04     5.2116132095e-07          4.2805116860e-07          1.4149534729e-03     2.1140464045e-03     2.3118268640e-04
    875.0000     5.5969545376e-04     3.0107642628e-04     5.0031485644e-07          4.2544660929e-07          1.3863655912e-03     1.9460610450e-03     1.6097079882e-04
    880.0000     1.1298425994e-03     2.9971545707e-04     4.1334908442e-07          4.2287260379e-07          1.2601277089e-03     2.3899703082e-03     5.3412558931e-04
    885.0000     5.0104040503e-04     2.9836829869e-04     5.1625332804e-07          4.2032862309e-07          1.4082751098e-03     1.9093155149e-03     1.3148245301e-04
    890.0000     1.2831920152e-04     2.9703473414e-04     3.7516161660e-07          4.1781415030e-07          1.2005085865e-03     1.3288277880e-03     1.2391235063e-05
    895.0000     4.6930707500e-04     2.9571455104e-04     3.5644988526e-07          4.1532868024e-07          1.1701871129e-03     1.6394941879e-03     1.3433968371e-04
    900.0000     9.6954324342e-04     2.9440754147e-04     4.3338476277e-07          4.1287171914e-07          1.2903065158e-03     2.2598497592e-03     4.1596309535e-04
    905.0000     5.0474341435e-04     2.9311350189e-04     3.5549103659e-07          4.1044278434e-07          1.1686121539e-03     1.6733555682e-03     1.5224852337e-04
    910.0000     8.3029340337e-04     2.9183223298e-04     4.3200874124e-07          4.0804140392e-07          1.2882564886e-03     2.1185498919e-03     3.2540519263e-04
    915.0000     4.0674673121e-04     2.9056353959e-04     4.0174762164e-07          4.0566711648e-07          1.2423178592e-03     1.6490645904e-03     1.0032530218e-04
    920.0000     2.5203676629e-04     2.8930723057e-04     5.3260086080e-07          4.0331947077e-07          1.4303983595e-03     1.6824351258e-03     3.7756303700e-05
    925.0000     7.9953395437e-04     2.8806311871e-04     5.0360647464e-07          4.0099802550e-07          1.3909186292e-03     2.1904525835e-03     2.9183674141e-04
    930.0000     7.7852050782e-04     2.8683102061e-04     3.9012056463e-07          3.9870234898e-07          1.2242087898e-03     2.0027292976e-03     3.0263410128e-04
    935.0000     7.9514822436e-04     2.8561075661e-04     4.2364957582e-07          3.9643201893e-07          1.2757320293e-03     2.0708802536e-03     3.0531011999e-04
    940.0000     4.3809369958e-05     2.8440215066e-04     3.7926975418e-07          3.9418662220e-07          1.2070636635e-03     1.2508730334e-03     1.5343370948e-06
    945.0000     2.8856658226e-04     2.8320503025e-04     2.3865868562e-07          3.9196575449e-07          9.5751303211e-04     1.2460796144e-03     6.6826125264e-05
    950.0000     9.3029462621e-04     2.8201922633e-04     3.1518638721e-07          3.8976902020e-07          1.1003726756e-03     2.0306673018e-03     4.2618901225e-04
    955.0000     3.0252223476e-04     2.8084457321e-04     3.9759140255e-07          3.8759603211e-07          1.2358750471e-03     1.5383972819e-03     5.9490291359e-05
    960.0000     1.0625659931e-03     2.7968090846e-04     4.4349927756e-07          3.8544641121e-07          1.3052765319e-03     2.3678425250e-03     4.7682499057e-04
    965.0000     3.2158583099e-04     2.7852807286e-04     5.3425378468e-07          3.8331978647e-07          1.4326162568e-03     1.7542020878e-03     5.8954123595e-05
    970.0000     9.3690508698e-04     2.7738591031e-04     4.2271479917e-07          3.8121579464e-07          1.2743238099e-03     2.2112288969e-03     3.9696982218e-04
    975.0000     1.0873005376e-03     2.7625426773e-04     4.4470267658e-07          3.7913408002e-07          1.3070462128e-03     2.3943467504e-03     4.9375574317e-04
    980.0000     6.0217449743e-04     2.7513299503e-04     4.3943866366e-07          3.7707429431e-07          1.2992873317e-03     1.9014618291e-03     1.9070281601e-04
    985.0000     4.7986667931e-04     2.7402194500e-04     4.1139143376e-07          3.7503609638e-07          1.2571401401e-03     1.7370068194e-03     1.3256829353e-04
    990.0000     7.0605685372e-05     2.7292097324e-04     2.1089172703e-07          3.7301915212e-07          9.0008980583e-04     9.7069549121e-04     5.1356608246e-06
    995.0000     7.2504164926e-05     2.7182993813e-04     3.3899865150e-07          3.7102313422e-07          1.1411823779e-03     1.2136865428e-03     4.3313110479e-06
   1000.0000     1.5857402588e-04     2.7074870073e-04     3.5318005661e-07          3.6904772203e-07          1.1648074972e-03     1.3233815231e-03     1.9001112866e-05


==> data/convergence_P_gaussian_RK4_rQMC_0_20.txt <==
# Simulation Parameters
# M = 40
# N = 10
# T = 1
# time_stepping = RK4
# sampling = rQMC
# model = gaussian
# true_grad_log = 0
# lambda = 1.000000e-03
# dim = 20
# Quantity of Interest = @(x)cos(x)
# Regression Slope = -0.312525
# Regression Intercept = 0.430298
# Regression Variance Slope = -0.626080
# Regression Variance Intercept  = 0.004778

# A = 
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	

# B = 
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	

# Diffusion = 
0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	

# Sigma_0 = 
0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	

# mu_0 = 
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	

           P                Error      Regression_line             Variance       Regression_line_Var         Statistical_Error          Upper_bound          Lower_bound
      5.0000     1.4996274647e-01     2.6020966456e-01     5.9096806507e-04          1.7444855058e-03          4.7647276090e-02     1.9761002256e-01     1.1380407247e-01
     10.0000     1.4827901920e-01     2.0952891875e-01     5.6898709431e-04          1.1303125522e-03          4.6752762715e-02     1.9503178192e-01     1.1273376739e-01
     15.0000     1.4031547353e-01     1.8459121184e-01     5.0660519785e-04          8.7690260691e-04          4.4115468127e-02     1.8443094166e-01     1.0675232656e-01
     20.0000     1.3968164719e-01     1.6871920521e-01     5.0220432446e-04          7.3236863321e-04          4.3923434894e-02     1.8360508208e-01     1.0626591781e-01
     25.0000     1.3667142850e-01     1.5735396926e-01     4.7988540263e-04          6.3687812010e-04          4.2936322185e-02     1.7960775069e-01     1.0399929456e-01
     30.0000     1.3572305510e-01     1.4863858763e-01     4.7340112148e-04          5.6817555681e-04          4.2645254698e-02     1.7836830980e-01     1.0327365723e-01
     35.0000     1.3237417164e-01     1.4164753236e-01     4.4972709333e-04          5.1590354264e-04          4.1565269177e-02     1.7393944082e-01     1.0074150656e-01
     40.0000     1.3088742325e-01     1.3585795401e-01     4.3960918936e-04          4.7452699158e-04          4.1095044249e-02     1.7198246750e-01     9.9612000076e-02
     45.0000     1.2892554700e-01     1.3094792442e-01     4.2670629718e-04          4.4079367782e-04          4.0487466100e-02     1.6941301310e-01     9.8114049004e-02
     50.0000     1.2669942279e-01     1.2670631237e-01     4.1184182156e-04          4.1265538231e-04          3.9776017167e-02     1.6647543996e-01     9.6427099033e-02
     55.0000     1.2527745797e-01     1.2298778939e-01     4.0271360077e-04          3.8875177758e-04          3.9332741688e-02     1.6461019966e-01     9.5343068098e-02
     60.0000     1.2312802997e-01     1.1968841589e-01     3.8886847260e-04          3.6814061312e-04          3.8650706648e-02     1.6177873662e-01     9.3711399173e-02
     65.0000     1.2180352371e-01     1.1673150525e-01     3.8052730063e-04          3.5014657045e-04          3.8233933594e-02     1.6003745730e-01     9.2703912182e-02
     70.0000     1.1954750263e-01     1.1405900065e-01     3.6665034860e-04          3.3427176551e-04          3.7530307475e-02     1.5707781011e-01     9.0984241352e-02
     75.0000     1.1771555499e-01     1.1162598408e-01     3.5539538182e-04          3.2014028316e-04          3.6949788887e-02     1.5466534388e-01     8.9593127585e-02
     80.0000     1.1632174105e-01     1.0939705201e-01     3.4707856194e-04          3.0746246565e-04          3.6514887423e-02     1.5283662847e-01     8.8530789873e-02
     85.0000     1.1555870043e-01     1.0734384881e-01     3.4251266513e-04          2.9601116188e-04          3.6273911484e-02     1.5183261192e-01     8.7950889318e-02
     90.0000     1.1321748587e-01     1.0544334340e-01     3.2881393068e-04          2.8560548384e-04          3.5541125420e-02     1.4875861129e-01     8.6167778762e-02
     95.0000     1.1175522742e-01     1.0367659719e-01     3.2038777823e-04          2.7609942423e-04          3.5082783368e-02     1.4683801079e-01     8.5054481391e-02
    100.0000     1.1018657661e-01     1.0202786539e-01     3.1142940364e-04          2.6737370806e-04          3.4588830524e-02     1.4477540714e-01     8.3861492126e-02
    105.0000     1.0920747851e-01     1.0048392974e-01     3.0591328943e-04          2.5932984823e-04          3.4281139022e-02     1.4348861753e-01     8.3116511731e-02
    110.0000     1.0781526186e-01     9.9033594981e-02     2.9812015081e-04          2.5188573502e-04          3.3841666203e-02     1.4165692806e-01     8.2058328167e-02
    115.0000     1.0651827682e-01     9.7667303529e-02     2.9103481836e-04          2.4497231381e-04          3.3437095541e-02     1.3995537236e-01     8.1069723194e-02
    120.0000     1.0564328951e-01     9.6376836774e-02     2.8623341827e-04          2.3853104802e-04          3.3160131176e-02     1.3880342069e-01     8.0405112236e-02
    125.0000     1.0415299044e-01     9.5155080740e-02     2.7824044282e-04          2.3251195754e-04          3.2693860053e-02     1.3684685049e-01     7.9269967694e-02
    130.0000     1.0290365599e-01     9.3995840321e-02     2.7157272362e-04          2.2687208483e-04          3.2299748839e-02     1.3520340483e-01     7.8320234833e-02
    135.0000     1.0179208183e-01     9.2893690548e-02     2.6573859464e-04          2.2157428302e-04          3.1950921508e-02     1.3374300334e-01     7.7474168105e-02
    140.0000     1.0082140776e-01     9.1843856453e-02     2.6068268029e-04          2.1658624914e-04          3.1645514447e-02     1.3246692221e-01     7.6735807653e-02
    145.0000     9.9415098934e-02     9.0842115208e-02     2.5347213990e-04          2.1187974629e-04          3.1204784451e-02     1.3061988338e-01     7.5665064460e-02
    150.0000     9.8788161171e-02     8.9884715802e-02     2.5029377427e-04          2.0742997250e-04          3.1008524041e-02     1.2979668521e-01     7.5187596444e-02
    155.0000     9.7805864961e-02     8.8968312651e-02     2.4534336391e-04          2.0321504502e-04          3.0700343106e-02     1.2850620807e-01     7.4439883992e-02
    160.0000     9.6735970328e-02     8.8089910342e-02     2.3998344040e-04          1.9921557564e-04          3.0363141877e-02     1.2709911221e-01     7.3626383323e-02
    165.0000     9.5904585867e-02     8.7246817383e-02     2.3589585228e-04          1.9541431904e-04          3.0103446748e-02     1.2600803262e-01     7.2992883068e-02
    170.0000     9.5074671034e-02     8.6436607242e-02     2.3182445379e-04          1.9179587949e-04          2.9842533768e-02     1.2491720480e-01     7.2361474038e-02
    175.0000     9.3796817050e-02     8.5657085373e-02     2.2562324369e-04          1.8834646507e-04          2.9440690429e-02     1.2323750748e-01     7.1389328369e-02
    180.0000     9.2990457417e-02     8.4906261148e-02     2.2175731547e-04          1.8505368046e-04          2.9187375749e-02     1.2217783317e-01     7.0775728678e-02
    185.0000     9.2411513558e-02     8.4182323861e-02     2.1900413826e-04          1.8190635140e-04          2.9005625274e-02     1.2141713883e-01     7.0335110185e-02
    190.0000     9.1629233078e-02     8.3483622119e-02     2.1530729549e-04          1.7889437534e-04          2.8759772363e-02     1.2038900544e-01     6.9739892972e-02
    195.0000     9.0367587117e-02     8.2808646063e-02     2.0941320419e-04          1.7600859360e-04          2.8363387760e-02     1.1873097488e-01     6.8779868183e-02
    200.0000     8.9519975396e-02     8.2156011976e-02     2.0551300607e-04          1.7324068175e-04          2.8098020644e-02     1.1761799604e-01     6.8134352435e-02
    205.0000     8.8863833773e-02     8.1524448898e-02     2.0251882859e-04          1.7058305503e-04          2.7892585608e-02     1.1675641938e-01     6.7634661929e-02
    210.0000     8.8325867775e-02     8.0912786951e-02     2.0007092822e-04          1.6802878649e-04          2.7723500462e-02     1.1604936824e-01     6.7225345874e-02
    215.0000     8.7605392532e-02     8.0319947119e-02     1.9680944328e-04          1.6557153591e-04          2.7496602650e-02     1.1510199518e-01     6.6677426300e-02
    220.0000     8.6726000861e-02     7.9744932270e-02     1.9288771685e-04          1.6320548784e-04          2.7221268396e-02     1.1394726926e-01     6.6007718083e-02
    225.0000     8.5998270974e-02     7.9186819246e-02     1.8965750243e-04          1.6092529743e-04          2.6992374133e-02     1.1299064511e-01     6.5454114396e-02
    230.0000     8.5320890976e-02     7.8644751878e-02     1.8668216066e-04          1.5872604290e-04          2.6779809342e-02     1.1210070032e-01     6.4938527737e-02
    235.0000     8.4670083687e-02     7.8117934788e-02     1.8384226065e-04          1.5660318374e-04          2.6575334965e-02     1.1124541865e-01     6.4443310641e-02
    240.0000     8.3818090562e-02     7.7605627892e-02     1.8016778962e-04          1.5455252380e-04          2.6308412735e-02     1.1012650330e-01     6.3794564389e-02
    245.0000     8.2998436106e-02     7.7107141495e-02     1.7664791737e-04          1.5257017867e-04          2.6050156225e-02     1.0904859233e-01     6.3171291337e-02
    250.0000     8.2390994177e-02     7.6621831917e-02     1.7408570473e-04          1.5065254670e-04          2.5860542208e-02     1.0825153639e-01     6.2708356372e-02
    255.0000     8.2082781422e-02     7.6149097573e-02     1.7277152478e-04          1.4879628329e-04          2.5762746158e-02     1.0784552758e-01     6.2474384957e-02
    260.0000     8.1183876201e-02     7.5688375459e-02     1.6901348610e-04          1.4699827793e-04          2.5481016624e-02     1.0666489283e-01     6.1789981506e-02
    265.0000     8.0924944790e-02     7.5239137993e-02     1.6793537944e-04          1.4525563365e-04          2.5399617195e-02     1.0632456198e-01     6.1592980653e-02
    270.0000     8.0222798049e-02     7.4800890167e-02     1.6504100438e-04          1.4356564872e-04          2.5179784003e-02     1.0540258205e-01     6.1058251150e-02
    275.0000     7.9602820656e-02     7.4373166974e-02     1.6250657524e-04          1.4192580016e-04          2.4985701099e-02     1.0458852176e-01     6.0586084878e-02
    280.0000     7.9289407111e-02     7.3955531087e-02     1.6122042278e-04          1.4033372889e-04          2.4886630470e-02     1.0417603758e-01     6.0347947820e-02
    285.0000     7.8495805743e-02     7.3547570750e-02     1.5800098646e-04          1.3878722641e-04          2.4636894885e-02     1.0313270063e-01     5.9744304976e-02
    290.0000     7.8108978953e-02     7.3148897865e-02     1.5645010367e-04          1.3728422276e-04          2.4515683108e-02     1.0262466206e-01     5.9449770363e-02
    295.0000     7.7507397475e-02     7.2759146254e-02     1.5405745230e-04          1.3582277557e-04          2.4327496969e-02     1.0183489444e-01     5.8991534249e-02
    300.0000     7.7095342057e-02     7.2377970073e-02     1.5241807812e-04          1.3440106027e-04          2.4197712472e-02     1.0129305453e-01     5.8678176846e-02
    305.0000     7.6519190398e-02     7.2005042364e-02     1.5014415560e-04          1.3301736107e-04          2.4016531560e-02     1.0053572196e-01     5.8239861266e-02
    310.0000     7.5858891826e-02     7.1640053740e-02     1.4757064095e-04          1.3167006284e-04          2.3809816762e-02     9.9668708589e-02     5.7736992388e-02
    315.0000     7.5532447448e-02     7.1282711168e-02     1.4629841443e-04          1.3035764367e-04          2.3706960768e-02     9.9239408217e-02     5.7488760968e-02
    320.0000     7.5078157537e-02     7.0932736868e-02     1.4453816671e-04          1.2907866817e-04          2.3563909294e-02     9.8642066831e-02     5.7143264737e-02
    325.0000     7.4682533648e-02     7.0589867290e-02     1.4302650351e-04          1.2783178123e-04          2.3440362964e-02     9.8122896612e-02     5.6841787439e-02
    330.0000     7.4085529439e-02     7.0253852183e-02     1.4075013887e-04          1.2661570242e-04          2.3253080086e-02     9.7338609525e-02     5.6387344128e-02
    335.0000     7.3776055824e-02     6.9924453731e-02     1.3957962239e-04          1.2542922080e-04          2.3156188749e-02     9.6932244573e-02     5.6151659718e-02
    340.0000     7.3067568655e-02     6.9601445766e-02     1.3690620198e-04          1.2427119017e-04          2.2933357049e-02     9.6000925704e-02     5.5612688628e-02
    345.0000     7.3060995373e-02     6.9284613030e-02     1.3688315184e-04          1.2314052475e-04          2.2931426386e-02     9.5992421759e-02     5.5607608883e-02
    350.0000     7.2409190342e-02     6.8973750501e-02     1.3445368875e-04          1.2203619515e-04          2.2727016757e-02     9.5136207099e-02     5.5111413476e-02
    355.0000     7.2109792443e-02     6.8668662774e-02     1.3334873498e-04          1.2095722469e-04          2.2633437660e-02     9.4743230103e-02     5.4883311035e-02
    360.0000     7.1522360635e-02     6.8369163472e-02     1.3117577861e-04          1.1990268600e-04          2.2448271005e-02     9.3970631640e-02     5.4436667941e-02
    365.0000     7.1158551292e-02     6.8075074721e-02     1.2984576603e-04          1.1887169792e-04          2.2334177728e-02     9.3492729019e-02     5.4159713542e-02
    370.0000     7.0834741112e-02     6.7786226643e-02     1.2866227629e-04          1.1786342255e-04          2.2232161402e-02     9.3066902514e-02     5.3913479581e-02
    375.0000     7.0468174571e-02     6.7502456899e-02     1.2734467943e-04          1.1687706262e-04          2.2118031570e-02     9.2586206141e-02     5.3633946507e-02
    380.0000     6.9940157019e-02     6.7223610259e-02     1.2543835653e-04          1.1591185899e-04          2.1951856196e-02     9.1892013216e-02     5.3232325560e-02
    385.0000     6.9544397768e-02     6.6949538200e-02     1.2402153904e-04          1.1496708834e-04          2.1827531797e-02     9.1371929565e-02     5.2931171356e-02
    390.0000     6.9116754593e-02     6.6680098535e-02     1.2250194083e-04          1.1404206109e-04          2.1693396597e-02     9.0810151190e-02     5.2605636076e-02
    395.0000     6.8973624182e-02     6.6415155067e-02     1.2199199548e-04          1.1313611937e-04          2.1648197381e-02     9.0621821564e-02     5.2496857278e-02
    400.0000     6.8497470851e-02     6.6154577261e-02     1.2031819603e-04          1.1224863518e-04          2.1499171655e-02     8.9996642506e-02     5.2134206147e-02
    405.0000     6.8091091919e-02     6.5898239943e-02     1.1889401852e-04          1.1137900874e-04          2.1371552624e-02     8.9462644543e-02     5.1824946853e-02
    410.0000     6.7579845709e-02     6.5646023018e-02     1.1711012156e-04          1.1052666683e-04          2.1210616280e-02     8.8790461989e-02     5.1436105228e-02
    415.0000     6.7400218467e-02     6.5397811204e-02     1.1649568016e-04          1.0969106132e-04          2.1154900257e-02     8.8555118724e-02     5.1299004675e-02
    420.0000     6.7109775373e-02     6.5153493785e-02     1.1548815307e-04          1.0887166781e-04          2.1063221236e-02     8.8172996610e-02     5.1078245311e-02
    425.0000     6.6658511164e-02     6.4912964376e-02     1.1394232891e-04          1.0806798433e-04          2.0921779340e-02     8.7580290504e-02     5.0734669696e-02
    430.0000     6.6492303754e-02     6.4676120706e-02     1.1337222255e-04          1.0727953009e-04          2.0869373018e-02     8.7361676772e-02     5.0608305860e-02
    435.0000     6.6241513171e-02     6.4442864414e-02     1.1251855555e-04          1.0650584442e-04          2.0790653741e-02     8.7032166913e-02     5.0417428669e-02
    440.0000     6.5777623751e-02     6.4213100857e-02     1.1095060976e-04          1.0574648564e-04          2.0645286689e-02     8.6422910440e-02     5.0064222141e-02
    445.0000     6.5493041021e-02     6.3986738927e-02     1.0999097551e-04          1.0500103012e-04          2.0555810165e-02     8.6048851186e-02     4.9847712818e-02
    450.0000     6.5332259144e-02     6.3763690884e-02     1.0945495963e-04          1.0426907133e-04          2.0505661973e-02     8.5837921117e-02     4.9725156777e-02
    455.0000     6.4974025358e-02     6.3543872192e-02     1.0825991112e-04          1.0355021898e-04          2.0393412529e-02     8.5367437887e-02     4.9452391635e-02
    460.0000     6.4516505808e-02     6.3327201371e-02     1.0673532262e-04          1.0284409819e-04          2.0249306540e-02     8.4765812349e-02     4.9104460942e-02
    465.0000     6.4371475475e-02     6.3113599856e-02     1.0625505212e-04          1.0215034871e-04          2.0203697885e-02     8.4575173360e-02     4.8994127830e-02
    470.0000     6.3983471760e-02     6.2902991858e-02     1.0498282235e-04          1.0146862424e-04          2.0082380595e-02     8.4065852354e-02     4.8698544579e-02
    475.0000     6.3649935965e-02     6.2695304241e-02     1.0388951012e-04          1.0079859172e-04          1.9977535936e-02     8.3627471901e-02     4.8444778447e-02
    480.0000     6.3366928043e-02     6.2490466403e-02     1.0296890578e-04          1.0013993068e-04          1.9888824712e-02     8.3255752755e-02     4.8229310729e-02
    485.0000     6.3040652523e-02     6.2288410162e-02     1.0191071410e-04          9.9492332658e-05          1.9786363973e-02     8.2827016496e-02     4.7981009563e-02
    490.0000     6.2975545434e-02     6.2089069645e-02     1.0170183450e-04          9.8855500638e-05          1.9766076177e-02     8.2741621611e-02     4.7931370518e-02
    495.0000     6.2654654916e-02     6.1892381196e-02     1.0066256375e-04          9.8229148494e-05          1.9664824050e-02     8.2319478966e-02     4.7687446908e-02
    500.0000     6.2450858039e-02     6.1698283272e-02     1.0001198653e-04          9.7613000499e-05          1.9601174645e-02     8.2052032684e-02     4.7532151761e-02
    505.0000     6.2050428628e-02     6.1506716355e-02     9.8730777982e-05          9.7006790841e-05          1.9475219041e-02     8.1525647669e-02     4.7227538854e-02
    510.0000     6.1750927104e-02     6.1317622868e-02     9.7780959059e-05          9.6410263176e-05          1.9381313999e-02     8.1132241102e-02     4.6999527516e-02
    515.0000     6.1458548883e-02     6.1130947092e-02     9.6856667564e-05          9.5823170201e-05          1.9289493879e-02     8.0748042762e-02     4.6777025196e-02
    520.0000     6.1227760310e-02     6.0946635086e-02     9.6131584167e-05          9.5245273251e-05          1.9217156234e-02     8.0444916544e-02     4.6601311725e-02
    525.0000     6.1114009866e-02     6.0764634620e-02     9.5773195628e-05          9.4676341920e-05          1.9181301007e-02     8.0295310873e-02     4.6514823360e-02
    530.0000     6.0767296957e-02     6.0584895100e-02     9.4688433663e-05          9.4116153694e-05          1.9072364477e-02     7.9839661434e-02     4.6251002486e-02
    535.0000     6.0405348815e-02     6.0407367503e-02     9.3568335932e-05          9.3564493615e-05          1.8959222540e-02     7.9364571355e-02     4.5975251969e-02
    540.0000     6.0284884540e-02     6.0232004313e-02     9.3192843554e-05          9.3021153956e-05          1.8921142349e-02     7.9206026889e-02     4.5883721817e-02
    545.0000     5.9930170345e-02     6.0058759467e-02     9.2099892305e-05          9.2485933911e-05          1.8809863005e-02     7.8740033351e-02     4.5613713441e-02
    550.0000     5.9803556693e-02     5.9887588289e-02     9.1713112337e-05          9.1958639303e-05          1.8770324780e-02     7.8573881473e-02     4.5517229467e-02
    555.0000     5.9619626594e-02     5.9718447443e-02     9.1146760209e-05          9.1439082314e-05          1.8712279231e-02     7.8331905825e-02     4.5377421088e-02
    560.0000     5.9363637512e-02     5.9551294877e-02     9.0366325113e-05          9.0927081211e-05          1.8631995989e-02     7.7995633502e-02     4.5182548054e-02
    565.0000     5.9117254069e-02     5.9386089778e-02     8.9619442733e-05          9.0422460107e-05          1.8554839024e-02     7.7672093093e-02     4.4994921464e-02
    570.0000     5.8925432039e-02     5.9222792519e-02     8.9039428730e-05          8.9925048716e-05          1.8494698414e-02     7.7420130453e-02     4.4848885176e-02
    575.0000     5.8620729801e-02     5.9061364622e-02     8.8120456800e-05          8.9434682133e-05          1.8399009398e-02     7.7019739200e-02     4.4617003357e-02
    580.0000     5.8319448591e-02     5.8901768708e-02     8.7216441842e-05          8.8951200613e-05          1.8304389719e-02     7.6623838310e-02     4.4387727879e-02
    585.0000     5.8470745250e-02     5.8743968459e-02     8.7668303890e-05          8.8474449371e-05          1.8351745318e-02     7.6822490569e-02     4.4502957725e-02
    590.0000     5.8021904021e-02     5.8587928583e-02     8.6327872735e-05          8.8004278387e-05          1.8210907608e-02     7.6232811629e-02     4.4161316817e-02
    595.0000     5.7839894327e-02     5.8433614770e-02     8.5785995811e-05          8.7540542220e-05          1.8153663033e-02     7.5993557359e-02     4.4022855252e-02
    600.0000     5.7768210261e-02     5.8280993661e-02     8.5572384180e-05          8.7083099827e-05          1.8131047159e-02     7.5899257420e-02     4.3968363199e-02
    605.0000     5.7453788822e-02     5.8130032812e-02     8.4644818791e-05          8.6631814403e-05          1.8032513299e-02     7.5486302121e-02     4.3728964822e-02
    610.0000     5.7212472664e-02     5.7980700665e-02     8.3938522720e-05          8.6186553213e-05          1.7957121954e-02     7.5169594618e-02     4.3545093531e-02
    615.0000     5.6867532186e-02     5.7832966512e-02     8.2927718419e-05          8.5747187440e-05          1.7848672866e-02     7.4716205052e-02     4.3282661568e-02
    620.0000     5.6696182495e-02     5.7686800468e-02     8.2427512598e-05          8.5313592043e-05          1.7794761375e-02     7.4490943870e-02     4.3152320839e-02
    625.0000     5.6693179433e-02     5.7542173442e-02     8.2420743911e-05          8.4885645610e-05          1.7794030735e-02     7.4487210168e-02     4.3149912407e-02
    630.0000     5.6599023037e-02     5.7399057110e-02     8.2147750723e-05          8.4463230231e-05          1.7764537685e-02     7.4363560723e-02     4.3078214352e-02
    635.0000     5.6339792589e-02     5.7257423890e-02     8.1393335958e-05          8.4046231366e-05          1.7682778046e-02     7.4022570635e-02     4.2881140195e-02
    640.0000     5.6088557982e-02     5.7117246913e-02     8.0670693353e-05          8.3634537726e-05          1.7604105646e-02     7.3692663628e-02     4.2689817163e-02
    645.0000     5.5812990080e-02     5.6978500006e-02     7.9880559074e-05          8.3228041154e-05          1.7517681232e-02     7.3330671312e-02     4.2480040152e-02
    650.0000     5.5426580695e-02     5.6841157660e-02     7.8779743344e-05          8.2826636513e-05          1.7396558913e-02     7.2823139608e-02     4.2185847301e-02
    655.0000     5.5391824572e-02     5.6705195016e-02     7.8679912467e-05          8.2430221582e-05          1.7385532829e-02     7.2777357400e-02     4.2159461940e-02
    660.0000     5.5338457563e-02     5.6570587840e-02     7.8528705561e-05          8.2038696951e-05          1.7368819053e-02     7.2707276616e-02     4.2118822599e-02
    665.0000     5.5194759804e-02     5.6437312502e-02     7.8120617957e-05          8.1651965926e-05          1.7323630276e-02     7.2518390080e-02     4.2009502782e-02
    670.0000     5.4851311346e-02     5.6305345957e-02     7.7153455777e-05          8.1269934431e-05          1.7216059820e-02     7.2067371165e-02     4.1747968709e-02
    675.0000     5.4817951964e-02     5.6174665730e-02     7.7057770895e-05          8.0892510922e-05          1.7205380922e-02     7.2023332886e-02     4.1722699258e-02
    680.0000     5.4662603065e-02     5.6045249893e-02     7.6623956581e-05          8.0519606297e-05          1.7156881756e-02     7.1819484821e-02     4.1604310881e-02
    685.0000     5.4372668008e-02     5.5917077048e-02     7.5808701788e-05          8.0151133819e-05          1.7065365768e-02     7.1438033775e-02     4.1383936119e-02
    690.0000     5.4118973717e-02     5.5790126315e-02     7.5107329885e-05          7.9787009029e-05          1.6986239092e-02     7.1105212809e-02     4.1190556930e-02
    695.0000     5.4126159501e-02     5.5664377310e-02     7.5124130850e-05          7.9427149679e-05          1.6988138835e-02     7.1114298336e-02     4.1196232135e-02
    700.0000     5.3842865478e-02     5.5539810134e-02     7.4341842915e-05          7.9071475649e-05          1.6899456315e-02     7.0742321793e-02     4.0980478014e-02
    705.0000     5.3879293161e-02     5.5416405357e-02     7.4439908376e-05          7.8719908887e-05          1.6910598807e-02     7.0789891968e-02     4.1008372111e-02
    710.0000     5.3466334709e-02     5.5294144002e-02     7.3305964716e-05          7.8372373334e-05          1.6781304897e-02     7.0247639606e-02     4.0693879015e-02
    715.0000     5.3337641878e-02     5.5173007534e-02     7.2952689605e-05          7.8028794862e-05          1.6740819944e-02     7.0078461822e-02     4.0595982948e-02
    720.0000     5.3296948470e-02     5.5052977845e-02     7.2839565648e-05          7.7689101214e-05          1.6727835347e-02     7.0024783817e-02     4.0565133677e-02
    725.0000     5.2990407255e-02     5.4934037241e-02     7.2006555233e-05          7.7353221939e-05          1.6631908567e-02     6.9622315822e-02     4.0331655560e-02
    730.0000     5.2954087082e-02     5.4816168432e-02     7.1906878500e-05          7.7021088343e-05          1.6620393029e-02     6.9574480111e-02     4.0304078941e-02
    735.0000     5.2777023498e-02     5.4699354515e-02     7.1427578210e-05          7.6692633424e-05          1.6564908223e-02     6.9341931721e-02     4.0169261804e-02
    740.0000     5.2617114537e-02     5.4583578971e-02     7.0994562462e-05          7.6367791826e-05          1.6514621133e-02     6.9131735669e-02     4.0047609327e-02
    745.0000     5.2459215131e-02     5.4468825646e-02     7.0568720968e-05          7.6046499784e-05          1.6465017415e-02     6.8924232545e-02     3.9927455852e-02
    750.0000     5.2309813326e-02     5.4355078743e-02     7.0167366281e-05          7.5728695079e-05          1.6418128831e-02     6.8727942157e-02     3.9813742189e-02
    755.0000     5.2258484261e-02     5.4242322816e-02     7.0028162737e-05          7.5414316985e-05          1.6401834957e-02     6.8660319219e-02     3.9774781247e-02
    760.0000     5.1938997910e-02     5.4130542752e-02     6.9175131413e-05          7.5103306229e-05          1.6301631355e-02     6.8240629265e-02     3.9531574268e-02
    765.0000     5.1842329655e-02     5.4019723769e-02     6.8918829482e-05          7.4795604942e-05          1.6271403607e-02     6.8113733262e-02     3.9457933303e-02
    770.0000     5.1722100126e-02     5.3909851402e-02     6.8599572335e-05          7.4491156621e-05          1.6233672323e-02     6.7955772449e-02     3.9366422381e-02
    775.0000     5.1690307862e-02     5.3800911497e-02     6.8516417864e-05          7.4189906087e-05          1.6223830339e-02     6.7914138200e-02     3.9342145798e-02
    780.0000     5.1428794203e-02     5.3692890200e-02     6.7822143746e-05          7.3891799442e-05          1.6141423339e-02     6.7570217542e-02     3.9143293738e-02
    785.0000     5.1291468305e-02     5.3585773951e-02     6.7462851564e-05          7.3596784038e-05          1.6098611448e-02     6.7390079753e-02     3.9038605244e-02
    790.0000     5.1144069184e-02     5.3479549475e-02     6.7075201230e-05          7.3304808435e-05          1.6052292455e-02     6.7196361639e-02     3.8926450018e-02
    795.0000     5.1130904851e-02     5.3374203773e-02     6.7039678265e-05          7.3015822367e-05          1.6048041252e-02     6.7178946103e-02     3.8916499626e-02
    800.0000     5.0886428765e-02     5.3269724117e-02     6.6399756632e-05          7.2729776709e-05          1.5971264981e-02     6.6857693746e-02     3.8730451013e-02
    805.0000     5.0812646803e-02     5.3166098040e-02     6.6208500582e-05          7.2446623445e-05          1.5948246795e-02     6.6760893598e-02     3.8674213839e-02
    810.0000     5.0574247612e-02     5.3063313332e-02     6.5589788537e-05          7.2166315633e-05          1.5873554474e-02     6.6447802087e-02     3.8492688114e-02
    815.0000     5.0499909692e-02     5.2961358031e-02     6.5397467197e-05          7.1888807377e-05          1.5850265297e-02     6.6350174989e-02     3.8436083693e-02
    820.0000     5.0530655649e-02     5.2860220416e-02     6.5475093455e-05          7.1614053798e-05          1.5859669575e-02     6.6390325224e-02     3.8459627238e-02
    825.0000     5.0103360254e-02     5.2759889005e-02     6.4373943235e-05          7.1342011004e-05          1.5725741329e-02     6.5829101583e-02     3.8134300004e-02
    830.0000     5.0104529499e-02     5.2660352541e-02     6.4378305032e-05          7.1072636061e-05          1.5726274085e-02     6.5830803584e-02     3.8135093902e-02
    835.0000     4.9837089576e-02     5.2561599994e-02     6.3690628695e-05          7.0805886971e-05          1.5642056105e-02     6.5479145681e-02     3.7931702858e-02
    840.0000     4.9893645366e-02     5.2463620553e-02     6.3834189285e-05          7.0541722642e-05          1.5659675014e-02     6.5553320381e-02     3.7974824669e-02
    845.0000     4.9867479271e-02     5.2366403615e-02     6.3767014463e-05          7.0280102865e-05          1.5651433249e-02     6.5518912521e-02     3.7954926192e-02
    850.0000     4.9606647792e-02     5.2269938788e-02     6.3103258700e-05          7.0020988289e-05          1.5569761675e-02     6.5176409467e-02     3.7756291353e-02
    855.0000     4.9540621395e-02     5.2174215879e-02     6.2933132823e-05          6.9764340399e-05          1.5548759534e-02     6.5089380930e-02     3.7706199278e-02
    860.0000     4.9348847186e-02     5.2079224894e-02     6.2451520318e-05          6.9510121494e-05          1.5489149765e-02     6.4837996952e-02     3.7559900569e-02
    865.0000     4.9416637800e-02     5.1984956030e-02     6.2617727280e-05          6.9258294661e-05          1.5509747294e-02     6.4926385094e-02     3.7611890573e-02
    870.0000     4.9108393112e-02     5.1891399670e-02     6.1841341416e-05          6.9008823760e-05          1.5413296117e-02     6.4521689228e-02     3.7377109974e-02
    875.0000     4.8964749500e-02     5.1798546380e-02     6.1483707292e-05          6.8761673399e-05          1.5368663245e-02     6.4333412745e-02     3.7267519183e-02
    880.0000     4.8870781115e-02     5.1706386904e-02     6.1245355806e-05          6.8516808917e-05          1.5338844769e-02     6.4209625884e-02     3.7196186925e-02
    885.0000     4.8837159161e-02     5.1614912160e-02     6.1161244250e-05          6.8274196363e-05          1.5328308319e-02     6.4165467480e-02     3.7170587368e-02
    890.0000     4.8726918542e-02     5.1524113235e-02     6.0886198781e-05          6.8033802479e-05          1.5293803361e-02     6.4020721902e-02     3.7086626330e-02
    895.0000     4.8583059556e-02     5.1433981380e-02     6.0527519510e-05          6.7795594681e-05          1.5248689090e-02     6.3831748646e-02     3.6977111326e-02
    900.0000     4.8471553038e-02     5.1344508010e-02     6.0248573084e-05          6.7559541041e-05          1.5213511046e-02     6.3685064084e-02     3.6892346544e-02
    905.0000     4.8367295653e-02     5.1255684695e-02     5.9987813521e-05          6.7325610274e-05          1.5180552837e-02     6.3547848490e-02     3.6813131277e-02
    910.0000     4.8219793058e-02     5.1167503159e-02     5.9624849047e-05          6.7093771718e-05          1.5134557149e-02     6.3354350207e-02     3.6700691191e-02
    915.0000     4.8118597678e-02     5.1079955278e-02     5.9373449771e-05          6.6863995316e-05          1.5102617145e-02     6.3221214823e-02     3.6623773348e-02
    920.0000     4.8163792613e-02     5.0993033073e-02     5.9484555445e-05          6.6636251609e-05          1.5116741322e-02     6.3280533935e-02     3.6658207107e-02
    925.0000     4.7936226552e-02     5.0906728707e-02     5.8925236995e-05          6.6410511713e-05          1.5045503994e-02     6.2981730546e-02     3.6484894843e-02
    930.0000     4.7879764884e-02     5.0821034486e-02     5.8786259948e-05          6.6186747307e-05          1.5027750870e-02     6.2907515755e-02     3.6441939534e-02
    935.0000     4.7692028294e-02     5.0735942850e-02     5.8328297018e-05          6.5964930622e-05          1.4969101036e-02     6.2661129330e-02     3.6298891947e-02
    940.0000     4.7636195472e-02     5.0651446372e-02     5.8188363793e-05          6.5745034424e-05          1.4951134350e-02     6.2587329822e-02     3.6256653312e-02
    945.0000     4.7372150115e-02     5.0567537759e-02     5.7547700923e-05          6.5527032003e-05          1.4868599392e-02     6.2240749506e-02     3.6055488154e-02
    950.0000     4.7458110839e-02     5.0484209841e-02     5.7755975396e-05          6.5310897156e-05          1.4895481029e-02     6.2353591868e-02     3.6120971013e-02
    955.0000     4.7307729667e-02     5.0401455575e-02     5.7390294835e-05          6.5096604182e-05          1.4848250962e-02     6.2155980629e-02     3.6006531690e-02
    960.0000     4.7154878665e-02     5.0319268040e-02     5.7019312227e-05          6.4884127864e-05          1.4800182088e-02     6.1955060753e-02     3.5890249398e-02
    965.0000     4.7171777637e-02     5.0237640433e-02     5.7060285216e-05          6.4673443459e-05          1.4805498698e-02     6.1977276335e-02     3.5903104122e-02
    970.0000     4.7100602283e-02     5.0156566067e-02     5.6886809608e-05          6.4464526688e-05          1.4782975607e-02     6.1883577889e-02     3.5849038001e-02
    975.0000     4.6854827717e-02     5.0076038370e-02     5.6297010769e-05          6.4257353722e-05          1.4706141458e-02     6.1560969175e-02     3.5661798536e-02
    980.0000     4.6827249224e-02     4.9996050881e-02     5.6231044070e-05          6.4051901175e-05          1.4697522883e-02     6.1524772107e-02     3.5640786545e-02
    985.0000     4.6650381162e-02     4.9916597246e-02     5.5806372466e-05          6.3848146092e-05          1.4641917923e-02     6.1292299085e-02     3.5506223377e-02
    990.0000     4.6634901079e-02     4.9837671221e-02     5.5768239266e-05          6.3646065938e-05          1.4636914564e-02     6.1271815643e-02     3.5494525106e-02
    995.0000     4.6340650252e-02     4.9759266663e-02     5.5068254331e-05          6.3445638588e-05          1.4544765582e-02     6.0885415834e-02     3.5270447551e-02
   1000.0000     4.6412467659e-02     4.9681377533e-02     5.5237595031e-05          6.3246842321e-05          1.4567111761e-02     6.0979579420e-02     3.5325221569e-02


==> data/convergence_P_gaussian_RK4_rQMC_0_5.txt <==
# Simulation Parameters
# M = 40
# N = 10
# T = 1
# time_stepping = RK4
# sampling = rQMC
# model = gaussian
# true_grad_log = 0
# lambda = 1.000000e-03
# dim = 5
# Quantity of Interest = @(x)cos(x)
# Regression Slope = -1.746246
# Regression Intercept = 3.859703
# Regression Variance Slope = -2.095650
# Regression Variance Intercept  = 0.005075

# A = 
-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	

# B = 
1	1	1	1	1	
1	1	1	1	1	
1	1	1	1	1	
1	1	1	1	1	
1	1	1	1	1	

# Diffusion = 
0.66	-0.04	-0.04	-0.04	-0.04	
-0.04	0.66	-0.04	-0.04	-0.04	
-0.04	-0.04	0.66	-0.04	-0.04	
-0.04	-0.04	-0.04	0.66	-0.04	
-0.04	-0.04	-0.04	-0.04	0.66	

# Sigma_0 = 
0.66	-0.04	-0.04	-0.04	-0.04	
-0.04	0.66	-0.04	-0.04	-0.04	
-0.04	-0.04	0.66	-0.04	-0.04	
-0.04	-0.04	-0.04	0.66	-0.04	
-0.04	-0.04	-0.04	-0.04	0.66	

# mu_0 = 
0	
0	
0	
0	
0	

           P                Error      Regression_line             Variance       Regression_line_Var         Statistical_Error          Upper_bound          Lower_bound
      5.0000     5.5489458163e-02     2.3226309477e-01     1.5855180132e-04          1.7403750825e-04          2.4679801457e-02     8.0169259620e-02     3.8407239656e-02
     10.0000     3.7448226740e-02     6.9232133579e-02     6.4074381535e-05          4.0718268335e-05          1.5689109092e-02     5.3137335832e-02     2.6391418840e-02
     15.0000     2.2351590574e-02     3.4104290576e-02     1.9789051830e-05          1.7408591158e-05          8.7190378775e-03     3.1070628451e-02     1.6079288578e-02
     20.0000     1.4656923466e-02     2.0636461099e-02     1.3272463530e-05          9.5265520224e-06          7.1405529125e-03     2.1797476379e-02     9.8555172977e-03
     25.0000     1.5352223387e-02     1.3976759074e-02     1.0166379820e-05          5.9682397348e-06          6.2494131496e-03     2.1601636536e-02     1.0910782732e-02
     30.0000     1.0700486917e-02     1.0165682168e-02     4.9800488049e-06          4.0729592904e-06          4.3739404990e-03     1.5074427416e-02     7.5956729304e-03
     35.0000     5.5204368724e-03     7.7666001852e-03     3.3182591281e-06          2.9485807054e-06          3.5703535212e-03     9.0907903936e-03     3.3523183290e-03
     40.0000     4.9036656311e-03     6.1512408281e-03     1.9792761812e-06          2.2288569025e-06          2.7574603130e-03     7.6611259441e-03     3.1386948599e-03
     45.0000     5.9419596796e-03     5.0076945578e-03     2.2315585113e-06          1.7413432837e-06          2.9279267711e-03     8.8698864507e-03     3.9805340272e-03
     50.0000     3.8575033813e-03     4.1661412124e-03     1.1798612788e-06          1.3963448998e-06          2.1289798235e-03     5.9864832048e-03     2.4856550712e-03
     55.0000     5.1354776937e-03     3.5273793351e-03     1.5793065092e-06          1.1435314573e-06          2.4631410608e-03     7.5986187545e-03     3.4707796238e-03
     60.0000     3.4540894742e-03     3.0301493505e-03     1.0024174674e-06          9.5292015481e-07          1.9623676879e-03     5.4164571621e-03     2.2026822586e-03
     65.0000     3.1675147767e-03     2.6348799812e-03     7.0514220966e-07          8.0576295965e-07          1.6458658246e-03     4.8133806013e-03     2.0844289475e-03
     70.0000     2.9384322669e-03     2.3150397699e-03     8.3540718979e-07          6.8985761505e-07          1.7914519978e-03     4.7298842647e-03     1.8254958693e-03
     75.0000     1.8958188997e-03     2.0522737512e-03     4.3402731042e-07          5.9698996223e-07          1.2912626827e-03     3.1870815824e-03     1.1277180102e-03
     80.0000     7.2794683598e-04     1.8335393624e-03     2.7760833502e-07          5.2146916116e-07          1.0326955891e-03     1.7606424251e-03     3.0097343359e-04
     85.0000     1.7265900906e-03     1.6493522910e-03     3.9216392024e-07          4.5925340567e-07          1.2274106550e-03     2.9540007456e-03     1.0091782628e-03
     90.0000     2.3870023238e-03     1.4926752737e-03     5.1155272371e-07          4.0740920623e-07          1.4018491158e-03     3.7888514396e-03     1.5038277918e-03
     95.0000     1.8352932057e-03     1.3581932377e-03     2.3921057376e-07          3.6376647898e-07          9.5861949706e-04     2.7939127028e-03     1.2055856819e-03
    100.0000     3.2357046318e-03     1.2418281312e-03     4.4907451463e-07          3.2669248651e-07          1.3134552354e-03     4.5491598672e-03     2.3014764858e-03
    105.0000     1.3262200312e-03     1.1404067003e-03     2.8473922153e-07          2.9494007650e-07          1.0458748460e-03     2.3720948771e-03     7.4147943578e-04
    110.0000     2.1581487986e-03     1.0514283277e-03     4.4990359430e-07          2.6754359560e-07          1.3146671244e-03     3.4728159230e-03     1.3411612767e-03
    115.0000     2.0619302062e-03     9.7289981165e-04     2.9230164522e-07          2.4374611815e-07          1.0596725911e-03     3.1216027973e-03     1.3619785896e-03
    120.0000     6.6671329397e-04     9.0321583292e-04     1.1965609875e-07          2.2294767924e-07          6.7799031627e-04     1.3447036102e-03     3.3056103440e-04
    125.0000     1.4980049037e-03     8.4107117584e-04     1.3143536991e-07          2.0466786666e-07          7.1057871980e-04     2.2085836235e-03     1.0160442501e-03
    130.0000     1.3834066228e-03     7.8539538537e-04     1.4210185527e-07          1.8851839891e-07          7.3884943473e-04     2.1222560575e-03     9.0178274067e-04
    135.0000     1.5209772938e-03     7.3530351640e-04     1.8847880798e-07          1.7418275863e-07          8.5091726315e-04     2.3718945570e-03     9.7532663144e-04
    140.0000     1.1118074816e-03     6.9005858530e-04     1.2232386690e-07          1.6140088286e-07          6.8550664991e-04     1.7973141315e-03     6.8775727873e-04
    145.0000     7.3890265159e-04     6.4904263996e-04     1.4801595258e-07          1.4995752631e-07          7.5406769155e-04     1.4929703431e-03     3.6569857602e-04
    150.0000     8.1879948117e-04     6.1173425174e-04     1.3807314766e-07          1.3967332513e-07          7.2830062751e-04     1.5471001087e-03     4.3334790464e-04
    155.0000     1.1145823069e-03     5.7769084469e-04     1.6458564866e-07          1.3039786894e-07          7.9515547403e-04     1.9097377809e-03     6.5050486577e-04
    160.0000     8.5138011142e-04     5.4653470533e-04     6.9419338203e-08          1.2200428199e-07          5.1641197666e-04     1.3677920881e-03     5.2994025951e-04
    165.0000     7.9229391669e-04     5.1794181910e-04     1.0603084577e-07          1.1438494964e-07          6.3822260782e-04     1.4305165245e-03     4.3881328155e-04
    170.0000     7.5594264152e-04     4.9163289691e-04     1.5854872516e-07          1.0744812193e-07          7.8043627708e-04     1.5363789186e-03     3.7194553398e-04
    175.0000     6.4595871673e-04     4.6736611223e-04     1.0210529491e-07          1.0111519467e-07          6.2629681534e-04     1.2722555321e-03     3.2797079926e-04
    180.0000     1.0004330328e-03     4.4493118478e-04     1.1388004739e-07          9.5318518107e-08          6.6142391102e-04     1.6618569438e-03     6.0225776762e-04
    185.0000     7.7160120367e-04     4.2414453183e-04     6.6353417153e-08          8.9999619373e-08          5.0487947803e-04     1.2764806817e-03     4.6641396618e-04
    190.0000     6.4101659952e-04     4.0484527148e-04     9.5725420253e-08          8.5107752066e-08          6.0641468851e-04     1.2474312880e-03     3.2939872906e-04
    195.0000     1.7377061790e-04     3.8689191066e-04     7.3446185999e-08          8.0598705853e-08          5.3117875347e-04     7.0494937137e-04     4.2834604686e-05
    200.0000     3.5458406457e-04     3.7015958625e-04     8.6765630191e-08          7.6433824311e-08          5.7733772174e-04     9.3192178631e-04     1.3491460410e-04
    205.0000     2.8258343362e-04     3.5453775606e-04     5.4386123905e-08          7.2579190420e-08          4.5708832143e-04     7.3967175506e-04     1.0795788322e-04
    210.0000     6.5319974182e-04     3.3992825716e-04     7.4477400076e-08          6.9004947832e-08          5.3489473743e-04     1.1880944793e-03     3.5912118958e-04
    215.0000     4.6663635511e-04     3.2624366629e-04     5.0663019628e-08          6.5684732682e-08          4.4116556552e-04     9.0780192063e-04     2.3986453758e-04
    220.0000     4.9314216993e-04     3.1340590938e-04     4.9164812215e-08          6.2595195867e-08          4.3459353723e-04     9.2773570716e-04     2.6213198207e-04
    225.0000     2.7641384896e-04     3.0134507775e-04     4.7645328392e-08          5.9715599714e-08          4.2782507354e-04     7.0423892250e-04     1.0849246393e-04
    230.0000     7.4513765605e-04     2.8999841661e-04     9.0836246672e-08          5.7027476113e-08          5.9072542286e-04     1.3358630789e-03     4.1563400863e-04
    235.0000     3.9108895859e-04     2.7930945737e-04     5.6450599419e-08          5.4514335648e-08          4.6568296375e-04     8.5677192234e-04     1.7851959144e-04
    240.0000     3.2590486137e-04     2.6922727116e-04     3.9285074034e-08          5.2161419222e-08          3.8848106828e-04     7.1438592965e-04     1.4867871029e-04
    245.0000     4.3904378572e-04     2.5970582411e-04     5.4242685749e-08          4.9955485250e-08          4.5648516030e-04     8.9552894602e-04     2.1524647152e-04
    250.0000     5.8461496682e-04     2.5070341913e-04     3.0549950035e-08          4.7884626700e-08          3.4257946239e-04     9.2719442921e-04     3.6861164030e-04
    255.0000     4.9904777161e-04     2.4218221086e-04     2.4021364526e-08          4.5938113328e-08          3.0377701355e-04     8.0282478516e-04     3.1021548282e-04
    260.0000     6.9583084063e-04     2.3410778319e-04     2.9661844660e-08          4.4106255199e-08          3.3756324214e-04     1.0333940828e-03     4.6853428604e-04
    265.0000     5.1624146783e-04     2.2644878005e-04     4.4422245839e-08          4.2380284289e-08          4.1310107675e-04     9.2934254459e-04     2.8676751609e-04
    270.0000     3.4287510160e-04     2.1917658214e-04     4.3616348287e-08          4.0752251492e-08          4.0933673617e-04     7.5221183777e-04     1.5629019565e-04
    275.0000     1.9347826929e-04     2.1226502290e-04     4.3001485452e-08          3.9214936768e-08          4.0644127068e-04     5.9991953997e-04     6.2398102067e-05
    280.0000     4.1798362269e-04     2.0569013860e-04     4.4393703708e-08          3.7761770575e-08          4.1296834281e-04     8.3095196551e-04     2.1025319885e-04
    285.0000     3.2630860669e-04     1.9942994767e-04     2.4732569065e-08          3.6386764975e-08          3.0824119991e-04     6.3454980660e-04     1.6779976243e-04
    290.0000     3.0603155357e-04     1.9346425567e-04     3.0704474312e-08          3.5084453097e-08          3.4344476778e-04     6.4947632135e-04     1.4420127216e-04
    295.0000     7.7802545076e-05     1.8777448229e-04     4.6301925365e-08          3.3849835807e-08          4.2175049079e-04     4.9955303587e-04     1.2117304041e-05
    300.0000     5.9893979271e-04     1.8234350779e-04     3.4154097129e-08          3.2678334626e-08          3.6222421168e-04     9.6116400440e-04     3.7322337671e-04
    305.0000     1.4104577128e-04     1.7715553624e-04     2.9902600751e-08          3.1565750078e-08          3.3893042213e-04     4.7997619340e-04     4.1447700674e-05
    310.0000     5.9789368224e-04     1.7219597356e-04     3.4504428695e-08          3.0508224757e-08          3.6407720785e-04     9.6197089009e-04     3.7160880744e-04
    315.0000     7.8127801850e-05     1.6745131860e-04     3.0828736003e-08          2.9502210526e-08          3.4413903038e-04     4.2226683223e-04     1.4455204520e-05
    320.0000     4.0222437569e-04     1.6290906552e-04     2.1696062261e-08          2.8544439311e-08          2.8869983163e-04     6.9092420731e-04     2.3415657851e-04
    325.0000     1.5456591235e-04     1.5855761641e-04     2.3532898692e-08          2.7631897061e-08          3.0067255215e-04     4.5523846450e-04     5.2479355601e-05
    330.0000     7.6581022891e-05     1.5438620260e-04     3.1250591025e-08          2.6761800486e-08          3.4648559924e-04     4.2306662213e-04     1.3862244763e-05
    335.0000     5.6727025569e-05     1.5038481400e-04     2.3102295518e-08          2.5931576233e-08          2.9790901037e-04     3.5463603594e-04     9.0739662745e-06
    340.0000     1.0412774450e-05     1.4654413532e-04     3.0593583102e-08          2.5138842223e-08          3.4282402023e-04     3.5323679468e-04     3.0694954030e-07
    345.0000     7.4072307462e-05     1.4285548856e-04     2.9562642961e-08          2.4381390885e-08          3.3699829258e-04     4.1107060004e-04     1.3347358658e-05
    350.0000     4.2248070986e-04     1.3931078092e-04     1.7825582790e-08          2.3657174082e-08          2.6168446428e-04     6.8416517414e-04     2.6088721986e-04
    355.0000     4.0041020333e-04     1.3590245776e-04     2.2870486682e-08          2.2964289532e-08          2.9641063010e-04     6.9682083343e-04     2.3008544412e-04
    360.0000     3.6215794066e-04     1.3262345983e-04     3.3161805871e-08          2.2300968548e-08          3.5692351202e-04     7.1908145269e-04     1.8239710327e-04
    365.0000     6.8503732711e-05     1.2946718446e-04     1.8393544826e-08          2.1665564972e-08          2.6582069484e-04     3.3432442755e-04     1.4036549557e-05
    370.0000     2.8263849676e-04     1.2642745036e-04     2.9170931151e-08          2.1056545158e-08          3.3475819499e-04     6.1739669175e-04     1.2938929042e-04
    375.0000     3.5237214736e-04     1.2349846541e-04     1.4859493961e-08          2.0472478891e-08          2.3892306712e-04     5.9129521448e-04     2.0999008143e-04
    380.0000     1.1888321651e-04     1.2067479744e-04     1.4352529516e-08          1.9912031153e-08          2.3481200436e-04     3.5369522086e-04     3.9958750736e-05
    385.0000     1.8726040187e-04     1.1795134748e-04     1.2717377181e-08          1.9373954643e-08          2.2103184426e-04     4.0829224614e-04     8.5885682232e-05
    390.0000     5.4578859886e-05     1.1532332533e-04     1.9645504879e-08          1.8857082967e-08          2.7471834948e-04     3.2929720937e-04     9.0460892522e-06
    395.0000     1.6589862952e-05     1.1278622720e-04     2.1957262628e-08          1.8360324442e-08          2.9043247083e-04     3.0702233378e-04     8.9642844346e-07
    400.0000     6.8029718424e-05     1.1033581528e-04     1.8412810170e-08          1.7882656443e-08          2.6595986830e-04     3.3398958673e-04     1.3856846958e-05
    405.0000     3.4868901704e-05     1.0796809889e-04     2.2096735243e-08          1.7423120236e-08          2.9135342474e-04     3.2622232645e-04     3.7270297201e-06
    410.0000     2.2690767660e-04     1.0567931729e-04     2.1852631981e-08          1.6980816267e-08          2.8973966076e-04     5.1664733736e-04     9.9656167711e-05
    415.0000     1.2758588180e-04     1.0346592381e-04     1.4519131913e-08          1.6554899841e-08          2.3617090667e-04     3.6375678847e-04     4.4750112575e-05
    420.0000     2.0596067262e-04     1.0132457130e-04     2.3584148405e-08          1.6144577169e-08          3.0099977494e-04     5.0696044756e-04     8.3674769641e-05
    425.0000     5.3881828710e-05     9.9252098671e-05     1.8285061463e-08          1.5749101741e-08          2.6503564311e-04     3.1891747182e-04     9.1034569182e-06
    430.0000     3.8212612381e-05     9.7245518521e-05     2.1782683597e-08          1.5367770993e-08          2.8927557330e-04     3.2748818568e-04     4.4587982371e-06
    435.0000     1.0995020284e-04     9.5302005732e-05     1.3750128885e-08          1.4999923252e-08          2.2983144938e-04     3.3978165221e-04     3.5578869620e-05
    440.0000     1.5755506558e-04     9.3418886904e-05     1.8096259023e-08          1.4644934919e-08          2.6366377958e-04     4.2121884516e-04     5.8932782743e-05
    445.0000     5.4112972907e-05     9.1593630604e-05     1.3720783888e-08          1.4302217879e-08          2.2958606966e-04     2.8369904257e-04     1.0321549944e-05
    450.0000     3.5241144080e-05     8.9823838338e-05     1.1237570007e-08          1.3971217110e-08          2.0777451465e-04     2.4301565873e-04     5.1105276203e-06
    455.0000     7.9980699174e-05     8.8107236194e-05     1.5135592318e-08          1.3651408480e-08          2.4113251844e-04     3.2111321761e-04     1.9921049305e-05
    460.0000     7.7197284294e-06     8.6441667093e-05     1.1405223744e-08          1.3342296716e-08          2.0931867460e-04     2.1703840302e-04     2.7457908920e-07
    465.0000     1.2426413216e-04     8.4825083596e-05     1.2007647741e-08          1.3043413521e-08          2.1477564937e-04     3.3903978153e-04     4.5545022690e-05
    470.0000     4.5479052673e-05     8.3255541230e-05     2.1278272627e-08          1.2754315833e-08          2.8590664932e-04     3.3138570199e-04     6.2415011257e-06
    475.0000     1.5115973337e-04     8.1731192286e-05     1.3927805832e-08          1.2474584220e-08          2.3131160560e-04     3.8247133897e-04     5.9741116953e-05
    480.0000     6.5541018591e-05     8.0250280048e-05     7.0153135120e-09          1.2203821383e-08          1.6416463805e-04     2.2970565665e-04     1.8700563063e-05
    485.0000     1.4974825748e-04     7.8811133424e-05     1.2773183297e-08          1.1941650779e-08          2.2151627695e-04     3.7126453443e-04     6.0400438337e-05
    490.0000     4.4792812164e-05     7.7412161944e-05     1.0994193560e-08          1.1687715330e-08          2.0551227209e-04     2.5030508425e-04     8.0158021063e-06
    495.0000     1.4488940936e-05     7.6051851102e-05     8.2080112498e-09          1.1441676239e-08          1.7757222761e-04     1.9206116854e-04     1.0930341153e-06
    500.0000     7.4163963574e-06     7.4728758001e-05     7.5302834063e-09          1.1203211875e-08          1.7008332292e-04     1.7749971927e-04     3.0987617983e-07
    505.0000     6.0153910470e-05     7.3441507299e-05     7.8167648957e-09          1.0972016746e-08          1.7328844169e-04     2.3344235216e-04     1.5500584668e-05
    510.0000     5.3021094262e-05     7.2188787415e-05     5.6598499588e-09          1.0747800541e-08          1.4745466965e-04     2.0047576391e-04     1.4022824415e-05
    515.0000     4.5304246227e-06     7.0969346987e-05     6.8936875034e-09          1.0530287232e-08          1.6273533701e-04     1.6726576164e-04     1.2270740324e-07
    520.0000     5.7921646265e-05     6.9781991554e-05     1.0174579719e-08          1.0319214246e-08          1.9770347859e-04     2.5562512486e-04     1.3124363686e-05
    525.0000     1.0140676453e-04     6.8625580453e-05     8.1709208809e-09          1.0114331684e-08          1.7717056656e-04     2.7857733110e-04     3.6913742596e-05
    530.0000     9.8500316001e-06     6.7499023919e-05     7.0398293608e-09          9.9154016003e-09          1.6445123433e-04     1.7430126593e-04     5.5664037783e-07
    535.0000     1.1538575841e-04     6.6401280351e-05     8.0031939794e-09          9.7221973201e-09          1.7534272152e-04     2.9072847993e-04     4.5794871029e-05
    540.0000     2.9359411829e-05     6.5331353769e-05     5.6520031814e-09          9.5345028104e-09          1.4735241912e-04     1.7671183095e-04     4.8778571208e-06
    545.0000     1.9347888047e-06     6.4288291410e-05     5.9615018466e-09          9.3521120862e-09          1.5133309451e-04     1.5326788331e-04     2.4423953916e-08
    550.0000     9.9653918718e-06     6.3271181478e-05     1.3260206304e-08          9.1748286570e-09          2.2569981953e-04     2.3566521140e-04     4.2139879097e-07
    555.0000     4.4722689249e-05     6.2279151037e-05     9.9620032244e-09          9.0024650077e-09          1.9562727721e-04     2.4034996645e-04     8.3216942492e-06
    560.0000     6.8966229917e-05     6.1311364018e-05     5.7580112521e-09          8.8348421127e-09          1.4872785894e-04     2.1769408886e-04     2.1848736885e-05
    565.0000     2.4521277482e-05     6.0367019351e-05     8.1599784371e-09          8.6717889802e-09          1.7705189399e-04     2.0157317147e-04     2.9830013834e-06
    570.0000     1.3748188769e-06     5.9445349208e-05     8.5105278564e-09          8.5131422243e-09          1.8081494356e-04     1.8218976243e-04     1.0374495904e-08
    575.0000     5.0662951961e-05     5.8545617350e-05     7.1713445905e-09          8.3587456646e-09          1.6598023189e-04     2.1664318385e-04     1.1847751938e-05
    580.0000     5.2181854248e-05     5.7667117561e-05     9.5003942820e-09          8.2084499484e-09          1.9104113346e-04     2.4322298771e-04     1.1195265458e-05
    585.0000     5.9235031437e-05     5.6809172182e-05     7.8360354581e-09          8.0621121974e-09          1.7350191300e-04     2.3273694444e-04     1.5076200978e-05
    590.0000     3.6472916270e-05     5.5971130728e-05     1.1377686114e-08          7.9195956743e-09          2.0906582450e-04     2.4553874077e-04     5.4177748776e-06
    595.0000     1.8708137917e-04     5.5152368573e-05     6.8291054679e-09          7.7807694702e-09          1.6197126772e-04     3.4905264689e-04     1.0026980957e-04
    600.0000     3.3842180750e-05     5.4352285719e-05     1.1867715757e-08          7.6455082094e-09          2.1352053028e-04     2.4736271103e-04     4.6300155475e-06
    605.0000     2.4945644805e-05     5.3570305632e-05     9.0115665700e-09          7.5136917721e-09          1.8606137196e-04     2.1100701676e-04     2.9491208600e-06
    610.0000     3.4742024580e-05     5.2805874138e-05     4.9993885269e-09          7.3852050331e-09          1.3858445427e-04     1.7332647885e-04     6.9637846445e-06
    615.0000     1.4505667725e-04     5.2058458381e-05     1.0881183641e-08          7.2599376152e-09          2.0445330781e-04     3.4950998507e-04     6.0202685230e-05
    620.0000     4.2422935689e-06     5.1327545840e-05     7.8344727534e-09          7.1377836570e-09          1.7348461179e-04     1.7772690536e-04     1.0126240981e-07
    625.0000     7.0734324468e-05     5.0612643394e-05     8.0046201802e-09          7.0186415936e-09          1.7535834421e-04     2.4609266868e-04     2.0331140642e-05
    630.0000     2.1118073541e-05     4.9913276444e-05     6.3689203826e-09          6.9024139496e-09          1.5641881134e-04     1.7753688488e-04     2.5120021138e-06
    635.0000     1.9613507721e-04     4.9228988076e-05     1.1894296068e-08          6.7890071435e-09          2.1375950920e-04     4.0989458641e-04     9.3850882121e-05
    640.0000     1.0608985073e-04     4.8559338266e-05     2.4862923215e-09          6.6783313035e-09          9.7730960204e-05     2.0382081093e-04     5.5220349563e-05
    645.0000     3.5297255274e-05     4.7903903135e-05     7.1946827445e-09          6.5703000927e-09          1.6625009243e-04     2.0154734770e-04     6.1816552990e-06
    650.0000     2.8247712761e-05     4.7262274234e-05     5.3257826396e-09          6.4648305440e-09          1.4303680152e-04     1.7128451428e-04     4.6585254925e-06
    655.0000     7.3234145912e-05     4.6634057870e-05     7.1458711217e-09          6.3618429039e-09          1.6568517888e-04     2.3891932479e-04     2.2447912625e-05
    660.0000     1.9227196970e-04     4.6018874466e-05     8.9832373734e-09          6.2612604850e-09          1.8576868599e-04     3.7804065569e-04     9.7789774133e-05
    665.0000     8.8846608231e-05     4.5416357953e-05     6.5806669693e-09          6.1630095258e-09          1.5899776800e-04     2.4784437623e-04     3.1849501345e-05
    670.0000     3.3087206585e-05     4.4826155191e-05     6.6025824037e-09          6.0670190583e-09          1.5926230113e-04     1.9234950772e-04     5.6915312785e-06
    675.0000     5.0968787374e-05     4.4247925420e-05     7.0495555211e-09          5.9732207823e-09          1.6456479724e-04     2.1553358461e-04     1.2052958202e-05
    680.0000     5.8382990792e-06     4.3681339742e-05     7.3171405245e-09          5.8815489463e-09          1.6765896051e-04     1.7349725959e-04     1.9646267739e-07
    685.0000     2.2820741958e-04     4.3126080619e-05     6.9762833899e-09          5.7919402346e-09          1.6370733114e-04     3.9191475072e-04     1.3288253697e-04
    690.0000     3.8563815635e-05     4.2581841408e-05     7.6290351729e-09          5.7043336601e-09          1.7119492259e-04     2.0975873822e-04     7.0898971309e-06
    695.0000     1.0227519466e-05     4.2048325905e-05     9.3270330947e-09          5.6186704626e-09          1.8929006930e-04     1.9951758877e-04     5.2427535371e-07
    700.0000     2.6306778102e-05     4.1525247924e-05     7.0593231260e-09          5.5348940124e-09          1.6467876524e-04     1.9098554334e-04     3.6235547570e-06
    705.0000     7.7152307276e-05     4.1012330884e-05     3.6734867810e-09          5.4529497181e-09          1.1879422047e-04     1.9594652775e-04     3.0378076031e-05
    710.0000     4.8947856455e-05     4.0509307426e-05     5.9912685557e-09          5.3727849398e-09          1.5171043894e-04     2.0065829540e-04     1.1940162488e-05
    715.0000     7.8301672864e-06     4.0015919040e-05     5.9125987693e-09          5.2943489064e-09          1.5071111250e-04     1.5854127979e-04     3.8672275016e-07
    720.0000     1.0610260659e-04     3.9531915716e-05     3.0897923370e-09          5.2175926362e-09          1.0894836503e-04     2.1505097162e-04     5.2349278130e-05
    725.0000     4.4019690557e-05     3.9057055606e-05     6.1116114882e-09          5.1424688625e-09          1.5322652085e-04     1.9724621141e-04     9.8239309283e-06
    730.0000     1.7983408229e-06     3.8591104703e-05     4.1963978771e-09          5.0689319622e-09          1.2696803568e-04     1.2876637650e-04     2.5115482808e-08
    735.0000     4.2868121164e-05     3.8133836537e-05     4.5888273525e-09          4.9969378875e-09          1.3277213246e-04     1.7564025362e-04     1.0462725795e-05
    740.0000     1.5444773886e-04     3.7685031882e-05     7.0745779328e-09          4.9264441016e-09          1.6485660007e-04     3.1930433893e-04     7.4706482599e-05
    745.0000     1.7412746213e-04     3.7244478478e-05     5.1862778504e-09          4.8574095173e-09          1.4115100067e-04     3.1527846280e-04     9.6170137344e-05
    750.0000     1.8341501440e-05     3.6811970764e-05     8.5950137954e-09          4.7897944377e-09          1.8171022260e-04     2.0005172404e-04     1.6816184749e-06
    755.0000     1.6351299713e-04     3.6387309624e-05     5.2073968770e-09          4.7235605010e-09          1.4143809898e-04     3.0495109611e-04     8.7674714314e-05
    760.0000     6.7521255641e-05     3.5970302145e-05     4.6855079063e-09          4.6586706265e-09          1.3416350910e-04     2.0168476474e-04     2.2605177785e-05
    765.0000     1.2516642870e-04     3.5560761384e-05     5.2874532163e-09          4.5950889641e-09          1.4252115729e-04     2.6768758599e-04     5.8525817754e-05
    770.0000     3.6363689259e-05     3.5158506144e-05     4.4999813352e-09          4.5327808458e-09          1.3148052440e-04     1.6784421366e-04     7.8782453543e-06
    775.0000     5.8754941644e-05     3.4763360764e-05     3.9543095837e-09          4.4717127393e-09          1.2325127057e-04     1.8200621221e-04     1.8967172195e-05
    780.0000     6.4479123802e-05     3.4375154915e-05     3.7869054404e-09          4.4118522035e-09          1.2061416144e-04     1.8509328524e-04     2.2461956958e-05
    785.0000     5.0172695222e-05     3.3993723404e-05     5.3123976203e-09          4.3531678468e-09          1.4285694487e-04     1.9302964009e-04     1.3040999013e-05
    790.0000     1.4468241687e-05     3.3618905989e-05     6.2418286056e-09          4.2956292864e-09          1.5485027856e-04     1.6931852025e-04     1.2363090418e-06
    795.0000     1.0195293408e-04     3.3250547199e-05     3.8447677362e-09          4.2392071098e-09          1.2153213458e-04     2.2348506866e-04     4.6510493208e-05
    800.0000     5.4511885390e-05     3.2888496167e-05     4.2020754937e-09          4.1838728381e-09          1.2705389886e-04     1.8156578425e-04     1.6366220436e-05
    805.0000     2.4920754733e-05     3.2532606460e-05     6.1297019768e-09          4.1295988906e-09          1.5345313002e-04     1.7837388476e-04     3.4816981045e-06
    810.0000     1.7638465599e-05     3.2182735927e-05     7.3907934384e-09          4.0763585512e-09          1.6850065897e-04     1.8613912457e-04     1.6714136236e-06
    815.0000     1.6378424668e-05     3.1838746546e-05     5.2382090392e-09          4.0241259363e-09          1.4185592637e-04     1.5823435103e-04     1.6952879881e-06
    820.0000     2.0932134143e-05     3.1500504280e-05     4.2433909315e-09          3.9728759636e-09          1.2767697757e-04     1.4860911172e-04     2.9483672617e-06
    825.0000     9.5695707686e-05     3.1167878941e-05     3.4147314034e-09          3.9225843231e-09          1.1453397819e-04     2.1022968587e-04     4.3560301351e-05
    830.0000     4.0834660046e-05     3.0840744051e-05     2.9181140234e-09          3.8732274483e-09          1.0587835866e-04     1.4671301871e-04     1.1365518042e-05
    835.0000     1.1075196350e-04     3.0518976722e-05     3.6681522477e-09          3.8247824896e-09          1.1870793434e-04     2.2945989783e-04     5.3455952583e-05
    840.0000     5.1753393331e-05     3.0202457529e-05     3.9468478260e-09          3.7772272883e-09          1.2313492847e-04     1.7488832180e-04     1.5314994699e-05
    845.0000     5.8542112787e-05     2.9891070393e-05     3.4561883672e-09          3.7305403512e-09          1.1522713756e-04     1.7376925035e-04     1.9722585916e-05
    850.0000     5.2010910354e-05     2.9584702468e-05     4.1216619515e-09          3.6847008278e-09          1.2583233509e-04     1.7784324544e-04     1.5210781771e-05
    855.0000     8.4809755215e-06     2.9283244037e-05     3.9907651527e-09          3.6396884866e-09          1.2381810615e-04     1.3229908167e-04     5.4366927486e-07
    860.0000     3.1560013799e-05     2.8986588398e-05     4.1898972788e-09          3.5954836936e-09          1.2686965510e-04     1.5842966890e-04     6.2869188448e-06
    865.0000     2.0079700083e-05     2.8694631776e-05     2.3314036837e-09          3.5520673914e-09          9.4637838053e-05     1.1471753814e-04     3.5146705725e-06
    870.0000     6.0501187677e-05     2.8407273216e-05     4.0128185852e-09          3.5094210789e-09          1.2415975144e-04     1.8466093911e-04     1.9822241389e-05
    875.0000     5.9552803621e-05     2.8124414499e-05     2.7423480205e-09          3.4675267919e-09          1.0264016833e-04     1.6219297196e-04     2.1866153486e-05
    880.0000     1.5270758964e-05     2.7845960045e-05     3.2246706602e-09          3.4263670848e-09          1.1130092007e-04     1.2657167903e-04     1.8424033016e-06
    885.0000     1.8608881764e-05     2.7571816836e-05     3.9196877256e-09          3.3859250127e-09          1.2271052264e-04     1.4131940440e-04     2.4504099912e-06
    890.0000     3.9108186894e-05     2.7301894325e-05     3.0084109016e-09          3.3461841142e-09          1.0750400606e-04     1.4661219296e-04     1.0431944651e-05
    895.0000     3.8295959137e-05     2.7036104363e-05     2.5298689757e-09          3.3071283952e-09          9.8583693668e-05     1.3687965280e-04     1.0714379063e-05
    900.0000     3.6918187262e-06     2.6774361121e-05     2.4895783430e-09          3.2687423128e-09          9.7795522201e-05     1.0148734093e-04     1.3429778909e-07
    905.0000     8.0155588625e-05     2.6516581014e-05     3.8845462657e-09          3.2310107606e-09          1.2215921142e-04     2.0231480004e-04     3.1757035997e-05
    910.0000     1.6639843702e-05     2.6262682634e-05     4.5464788216e-09          3.1939190536e-09          1.3215806083e-04     1.4879790453e-04     1.8608084522e-06
    915.0000     7.9239088322e-05     2.6012586679e-05     3.7687626116e-09          3.1574529148e-09          1.2032488707e-04     1.9956397539e-04     3.1462758274e-05
    920.0000     2.9053053862e-05     2.5766215890e-05     4.9377381797e-09          3.1215984610e-09          1.3772732115e-04     1.6678037501e-04     5.0610267463e-06
    925.0000     3.5286452507e-05     2.5523494983e-05     2.9763750029e-09          3.0863421907e-09          1.0693008095e-04     1.4221653345e-04     8.7551967431e-06
    930.0000     4.7278017834e-05     2.5284350595e-05     2.8227474251e-09          3.0516709708e-09          1.0413388742e-04     1.5141190525e-04     1.4762451913e-05
    935.0000     3.1923327311e-05     2.5048711218e-05     3.3177054691e-09          3.0175720253e-09          1.1289507221e-04     1.4481839953e-04     7.0370811301e-06
    940.0000     4.2015593863e-05     2.4816507148e-05     5.1505445188e-09          2.9840329234e-09          1.4066389666e-04     1.8267949052e-04     9.6634281308e-06
    945.0000     8.1026143373e-05     2.4587670427e-05     4.9874517403e-09          2.9510415684e-09          1.3841890985e-04     2.1944505323e-04     2.9917447732e-05
    950.0000     5.8863379974e-05     2.4362134792e-05     3.0552328365e-09          2.9185861872e-09          1.0833735489e-04     1.6720073487e-04     2.0722980104e-05
    955.0000     7.4680396974e-06     2.4139835621e-05     2.4635451949e-09          2.8866553197e-09          9.7282861907e-05     1.0475090160e-04     5.3242135455e-07
    960.0000     2.3308760602e-05     2.3920709890e-05     1.4358177501e-09          2.8552378093e-09          7.4268684308e-05     9.7577444909e-05     5.5678678745e-06
    965.0000     5.7203646786e-05     2.3704696118e-05     3.0205641988e-09          2.8243227931e-09          1.0772093309e-04     1.6492457988e-04     1.9840930976e-05
    970.0000     1.4051873732e-05     2.3491734329e-05     4.2620880001e-09          2.7938996924e-09          1.2795795115e-04     1.4200982488e-04     1.3904330601e-06
    975.0000     3.5459210431e-05     2.3281766001e-05     3.0665870715e-09          2.7639582047e-09          1.0853847656e-04     1.4399768699e-04     8.7317763962e-06
    980.0000     9.3704702590e-05     2.3074734028e-05     2.3837937813e-09          2.7344882941e-09          9.5695256885e-05     1.8939995948e-04     4.6359942800e-05
    985.0000     4.1774567363e-05     2.2870582677e-05     2.1569611041e-09          2.7054801839e-09          9.1028466853e-05     1.3280303422e-04     1.3140622040e-05
    990.0000     9.5988811697e-05     2.2669257549e-05     2.3537729362e-09          2.6769243480e-09          9.5090767752e-05     1.9107957945e-04     4.8219972001e-05
    995.0000     2.6245789498e-06     2.2470705538e-05     2.8148527786e-09          2.6488115040e-09          1.0398816488e-04     1.0661274383e-04     6.4611550333e-08
   1000.0000     2.5750802287e-05     2.2274874798e-05     2.6355453835e-09          2.6211326048e-09          1.0062162365e-04     1.2637242593e-04     5.2472191897e-06


==> data/convergence_P_gaussian_RK4_rQMC_1_20.txt <==
# Simulation Parameters
# M = 40
# N = 40
# T = 1
# time_stepping = RK4
# sampling = rQMC
# model = gaussian
# true_grad_log = 1
# lambda = 1.000000e-03
# dim = 20
# Quantity of Interest = @(x)cos(x)
# Regression Slope = -1.074982
# Regression Intercept = 0.059083
# Regression Variance Slope = -1.401896
# Regression Variance Intercept  = 0.000058

# A = 
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	

# B = 
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	

# Diffusion = 
0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	

# Sigma_0 = 
0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	

# mu_0 = 
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	

           P                Error      Regression_line             Variance       Regression_line_Var         Statistical_Error          Upper_bound          Lower_bound
     25.0000     6.4608906600e-03     1.8565245571e-03     1.9876860592e-06          6.4025421236e-07          2.7633122815e-03     9.2242029415e-03     4.5253891730e-03
     30.0000     5.0471544825e-03     1.5260976390e-03     1.5652695993e-06          4.9584800083e-07          2.4521704045e-03     7.4993248870e-03     3.3968082133e-03
     35.0000     8.3475724569e-04     1.2930513067e-03     4.9381099299e-07          3.9948099700e-07          1.3773250563e-03     2.2120823020e-03     3.1500620868e-04
     40.0000     1.1853295085e-03     1.1201481993e-03     3.4191760473e-07          3.3128169713e-07          1.1460849316e-03     2.3314144400e-03     6.0264104894e-04
     45.0000     8.2327152289e-04     9.8693253880e-04     2.8636462779e-07          2.8085807962e-07          1.0488557356e-03     1.8721272585e-03     3.6203521813e-04
     50.0000     1.0853334562e-03     8.8124975670e-04     4.1885069070e-07          2.4229233522e-07          1.2684860320e-03     2.3538194882e-03     5.0044139622e-04
     55.0000     9.4423082146e-04     7.9543122919e-04     2.5155866955e-07          2.1198807585e-07          9.8305024537e-04     1.9272810668e-03     4.6260603061e-04
     60.0000     1.4892009933e-03     7.2440365407e-04     1.7665946953e-07          1.8764448201e-07          8.2380520643e-04     2.3130061998e-03     9.5880400093e-04
     65.0000     2.4135768641e-03     6.6467907964e-04     2.4515556540e-07          1.6772698393e-07          9.7045845870e-04     3.3840353228e-03     1.7214221258e-03
     70.0000     1.6491888101e-03     6.1378188887e-04     2.5008677098e-07          1.5117617623e-07          9.8017005637e-04     2.6293588665e-03     1.0344056743e-03
     75.0000     6.9633324366e-04     5.6990721791e-04     1.7569559117e-07          1.3723915366e-07          8.2155473526e-04     1.5178879789e-03     3.1944385420e-04
     80.0000     1.3388020007e-03     5.3170873733e-04     1.0324732331e-07          1.2536741573e-07          6.2978958171e-04     1.9685915824e-03     9.1049398623e-04
     85.0000     7.8629482260e-04     4.9816208896e-04     1.4926078856e-07          1.1515272981e-07          7.5723196269e-04     1.5435267853e-03     4.0054993145e-04
     90.0000     5.4190994599e-04     4.6847430935e-04     1.1463461082e-07          1.0628553263e-07          6.6361157384e-04     1.2055215198e-03     2.4360111764e-04
     95.0000     8.4149088346e-04     4.4202215244e-04     8.3660216817e-08          9.8527190073e-08          5.6691188815e-04     1.4084027716e-03     5.0277301438e-04
    100.0000     4.8752195979e-04     4.1830910919e-04     1.0408240550e-07          9.1691041733e-08          6.3233137591e-04     1.1198533357e-03     2.1223999045e-04
    105.0000     2.7401019301e-04     3.9693483718e-04     8.6559821506e-08          8.5629165529e-08          5.7665259064e-04     8.5066278365e-04     8.8262455247e-05
    110.0000     8.1086698133e-04     3.7757301647e-04     8.6520474942e-08          8.0222956670e-08          5.7652151438e-04     1.3873884957e-03     4.7391575139e-04
    115.0000     5.0282825892e-04     3.5995504439e-04     9.6772777487e-08          7.5376304772e-08          6.0972313553e-04     1.1125513944e-03     2.2725804779e-04
    120.0000     8.7038397260e-04     3.4385785065e-04     6.0313314635e-08          7.1010574955e-08          4.8135187701e-04     1.3517358496e-03     5.6044105065e-04
    125.0000     4.3903854999e-04     3.2909466884e-04     7.7945301735e-08          6.7060863345e-08          5.4720624187e-04     9.8624479186e-04     1.9544321041e-04
    130.0000     1.1734385777e-04     3.1550796081e-04     5.0673799083e-08          6.3473167112e-08          4.4121249592e-04     5.5855635369e-04     2.4652089026e-05
    135.0000     3.5034075392e-04     3.0296393080e-04     9.3689039350e-08          6.0202220308e-08          5.9992984054e-04     9.5027059445e-04     1.2916178252e-04
    140.0000     2.8725904927e-04     2.9134822814e-04     5.0213311190e-08          5.7209820819e-08          4.3920320612e-04     7.2646225539e-04     1.1358850480e-04
    145.0000     3.4846767650e-04     2.8056254896e-04     5.2297962889e-08          5.4463523981e-08          4.4822745814e-04     7.9669513464e-04     1.5241679820e-04
    150.0000     5.3910506968e-04     2.7052192506e-04     5.9990867211e-08          5.1935613044e-08          4.8006344943e-04     1.0191685191e-03     2.8516802737e-04
    155.0000     4.1778960636e-04     2.6115254355e-04     4.8496102976e-08          4.9602280814e-08          4.3162788278e-04     8.4941748914e-04     2.0549159561e-04
    160.0000     7.4156510369e-04     2.5238997976e-04     4.4506933452e-08          4.7442973948e-08          4.1349466206e-04     1.1550597657e-03     4.7609554009e-04
    165.0000     1.9179248537e-04     2.4417775522e-04     3.6366454892e-08          4.5439863657e-08          3.7377181958e-04     5.6556430495e-04     6.5040097337e-05
    170.0000     1.7130760846e-04     2.3646615285e-04     3.8223126247e-08          4.3577415459e-08          3.8319441774e-04     5.5450202621e-04     5.2923696091e-05
    175.0000     8.5686251880e-05     2.2921123770e-04     3.5888455062e-08          4.1842037165e-08          3.7130727029e-04     4.5699352217e-04     1.6066165941e-05
    180.0000     1.0777972373e-04     2.2237404270e-04     3.9770255735e-08          4.0221789100e-08          3.9087263198e-04     4.9865235571e-04     2.3295726398e-05
    185.0000     2.1519607840e-04     2.1591988792e-04     2.2378068071e-08          3.8706144184e-08          2.9320229587e-04     5.0839837426e-04     9.1088710156e-05
    190.0000     2.1161497540e-04     2.0981780865e-04     3.0810591298e-08          3.7285788214e-08          3.4403774143e-04     5.5565271683e-04     8.0591521390e-05
    195.0000     8.3302907032e-05     2.0404007241e-04     3.2373529148e-08          3.5952452753e-08          3.5265585147e-04     4.3595875850e-04     1.5917501793e-05
    200.0000     4.2411829109e-04     1.9856176924e-04     2.3453614985e-08          3.4698774629e-08          3.0016563316e-04     7.2428392425e-04     2.4835056919e-04
    205.0000     1.5037071956e-04     1.9336046265e-04     3.3559591817e-08          3.3518177259e-08          3.5905783367e-04     5.0942855324e-04     4.4385720348e-05
    210.0000     1.2329966457e-04     1.8841589105e-04     3.0390775300e-08          3.2404769978e-08          3.4168582410e-04     4.6498548867e-04     3.2695229535e-05
    215.0000     1.9622779911e-04     1.8370971127e-04     2.7989067998e-08          3.1353262278e-08          3.2790669957e-04     5.2413449868e-04     7.3464634060e-05
    220.0000     4.5375215554e-04     1.7922527748e-04     2.6874292790e-08          3.0358890476e-08          3.2131026000e-04     7.7506241554e-04     2.6564443653e-04
    225.0000     1.2870846103e-04     1.7494744994e-04     2.3992247886e-08          2.9417354753e-08          3.0359285149e-04     4.3230131253e-04     3.8320188862e-05
    230.0000     1.0579680002e-04     1.7086242898e-04     1.8856469783e-08          2.8524764930e-08          2.6914496897e-04     3.7494176899e-04     2.9852536635e-05
    235.0000     2.6246558461e-04     1.6695761039e-04     2.9232979437e-08          2.7677593591e-08          3.3511403105e-04     5.9757961566e-04     1.1527866965e-04
    240.0000     1.7211338854e-04     1.6322145918e-04     1.9240645818e-08          2.6872635430e-08          2.7187288386e-04     4.4398627239e-04     6.6720573035e-05
    245.0000     1.7811570576e-04     1.5964339888e-04     2.4016518318e-08          2.6106971888e-08          3.0374636915e-04     4.8186207491e-04     6.5838766508e-05
    250.0000     9.1672983274e-05     1.5621371435e-04     2.1723763988e-08          2.5377940305e-08          2.8888408010e-04     3.8055706337e-04     2.2083247616e-05
    255.0000     1.6230215689e-04     1.5292346610e-04     1.5858461829e-08          2.4683106921e-08          2.4682355431e-04     4.0912571119e-04     6.4386053991e-05
    260.0000     1.6716288653e-04     1.4976441471e-04     1.9297925907e-08          2.4020243188e-08          2.7227727074e-04     4.3944015727e-04     6.3588705242e-05
    265.0000     1.9569180025e-04     1.4672895378e-04     2.1175166804e-08          2.3387304941e-08          2.8521311470e-04     4.8090491495e-04     7.9631709917e-05
    270.0000     6.3144648675e-05     1.4381005049e-04     1.2431942692e-08          2.2782414019e-08          2.1853729898e-04     2.8168194766e-04     1.4155137344e-05
    275.0000     1.2221365352e-04     1.4100119277e-04     1.4835892319e-08          2.2203842022e-08          2.3873324849e-04     3.6094690201e-04     4.1380538311e-05
    280.0000     2.0511201601e-04     1.3829634204e-04     2.4744184505e-08          2.1649995917e-08          3.0831357283e-04     5.1342558884e-04     8.1941648458e-05
    285.0000     2.1685738736e-04     1.3568989119e-04     2.4496545946e-08          2.1119405256e-08          3.0676689995e-04     5.2362428731e-04     8.9810819688e-05
    290.0000     8.6557273767e-05     1.3317662676e-04     2.7148603822e-08          2.0610710800e-08          3.2294593424e-04     4.0950320801e-04     1.8295733697e-05
    295.0000     1.7876431158e-04     1.3075169514e-04     1.9470180292e-08          2.0122654369e-08          2.7348975230e-04     4.5225406388e-04     7.0660899806e-05
    300.0000     1.0112668013e-05     1.2841057218e-04     1.3975629585e-08          1.9654069778e-08          2.3170839133e-04     2.4182105934e-04     4.2289970368e-07
    305.0000     3.7747277769e-05     1.2614903573e-04     2.0121476062e-08          1.9203874715e-08          2.7802637004e-04     3.1577364781e-04     4.5122732338e-06
    310.0000     8.3830638289e-05     1.2396314101e-04     1.9215209512e-08          1.8771063460e-08          2.7169311523e-04     3.5552375351e-04     1.9766825273e-05
    315.0000     7.5720141867e-05     1.2184919821e-04     1.6168236171e-08          1.8354700334e-08          2.4922258340e-04     3.2494272526e-04     1.7644770720e-05
    320.0000     6.8329312300e-05     1.1980375234e-04     1.3997391760e-08          1.7953913814e-08          2.3188872371e-04     3.0021803601e-04     1.5551680310e-05
    325.0000     3.6924643835e-05     1.1782356487e-04     1.3471910505e-08          1.7567891208e-08          2.2749437663e-04     2.6441902046e-04     5.1563209030e-06
    330.0000     9.2338325155e-06     1.1590559713e-04     1.0176441940e-08          1.7195873865e-08          1.9772157029e-04     2.0695540280e-04     4.1199051472e-07
    335.0000     8.4998304061e-05     1.1404699512e-04     1.6380455852e-08          1.6837152823e-08          2.5085286365e-04     3.3585116771e-04     2.1511646789e-05
    340.0000     7.6671272559e-05     1.1224507581e-04     1.3075632572e-08          1.6491064878e-08          2.2412351525e-04     3.0079478781e-04     1.9543171205e-05
    345.0000     8.6072654648e-07     1.1049731453e-04     7.9106012045e-09          1.6156989010e-08          1.7432545880e-04     1.7518618535e-04     4.2289304167e-09
    350.0000     4.3492434029e-05     1.0880133348e-04     1.5068678594e-08          1.5834343139e-08          2.4059891041e-04     2.8409134443e-04     6.6583929952e-06
    355.0000     1.4708568739e-05     1.0715489129e-04     1.2573488048e-08          1.5522581171e-08          2.1977786896e-04     2.3448643770e-04     9.2262049986e-07
    360.0000     8.4936171957e-05     1.0555587335e-04     1.4812101939e-08          1.5221190301e-08          2.3854175904e-04     3.2347793100e-04     2.2301840761e-05
    365.0000     8.4383596941e-05     1.0400228305e-04     9.4544038761e-09          1.4929688565e-08          1.9057816751e-04     2.7496176445e-04     2.5896660385e-05
    370.0000     1.6629714493e-04     1.0249223365e-04     1.2770953497e-08          1.4647622586e-08          2.2149694119e-04     3.8779408611e-04     7.1312950355e-05
    375.0000     1.5886791749e-05     1.0102394091e-04     1.1966517979e-08          1.4374565526e-08          2.1440749863e-04     2.3029429038e-04     1.0959461986e-06
    380.0000     5.2212337373e-05     9.9595716155e-05     1.0408203026e-08          1.4110115205e-08          1.9996037794e-04     2.5217271531e-04     1.0810559622e-05
    385.0000     9.9718215948e-05     9.8205960081e-05     1.1492336721e-08          1.3853892371e-08          2.1011654087e-04     3.0983475682e-04     3.2093631760e-05
    390.0000     3.6699981071e-05     9.6853156874e-05     1.0055318066e-08          1.3605539122e-08          1.9654136939e-04     2.3324135046e-04     5.7746562003e-06
    395.0000     1.5948391345e-04     9.5535868874e-05     1.1945613274e-08          1.3364717446e-08          2.1422013900e-04     3.7370405245e-04     6.8062196497e-05
    400.0000     8.0133139515e-05     9.4252731620e-05     9.3421226139e-09          1.3131107881e-08          1.8944312665e-04     2.6957626616e-04     2.3820049665e-05
    405.0000     2.4082478109e-04     9.3002449261e-05     1.0257524613e-08          1.2904408286e-08          1.9850769897e-04     4.3933248006e-04     1.3201067032e-04
    410.0000     1.8032293406e-04     9.1783790313e-05     1.1981622411e-08          1.2684332697e-08          2.1454277115e-04     3.9486570522e-04     8.2347897324e-05
    415.0000     4.1966867201e-05     9.0595583727e-05     1.1983401959e-08          1.2470610279e-08          2.1455870284e-04     2.5652557004e-04     6.8656623291e-06
    420.0000     3.4967168822e-05     8.9436715236e-05     1.2938142774e-08          1.2262984356e-08          2.2294207606e-04     2.5790924488e-04     4.7408261614e-06
    425.0000     1.5254917279e-04     8.8306123970e-05     1.0364125622e-08          1.2061211513e-08          1.9953652545e-04     3.5208569824e-04     6.6095414368e-05
    430.0000     1.2203459858e-04     8.7202799304e-05     9.5505378435e-09          1.1865060764e-08          1.9154463234e-04     3.1357923092e-04     4.7491803605e-05
    435.0000     2.9202194351e-05     8.6125777929e-05     9.9871753319e-09          1.1674312784e-08          1.9587427793e-04     2.2507647228e-04     3.7887929656e-06
    440.0000     1.0414740623e-04     8.5074141124e-05     8.5844932704e-09          1.1488759193e-08          1.8159897948e-04     2.8574638570e-04     3.7959123076e-05
    445.0000     3.0901645354e-05     8.4047012215e-05     7.4974667127e-09          1.1308201893e-08          1.6971230988e-04     2.0061395523e-04     4.7599464577e-06
    450.0000     9.4938800669e-05     8.3043554207e-05     8.6306964018e-09          1.1132452456e-08          1.8208702122e-04     2.7702582189e-04     3.2536230056e-05
    455.0000     9.8130846215e-05     8.2062967566e-05     8.9497141654e-09          1.0961331546e-08          1.8542174074e-04     2.8355258695e-04     3.3960765734e-05
    460.0000     4.2856598822e-05     8.1104488161e-05     6.8779494008e-09          1.0794668388e-08          1.6254947068e-04     2.0540606950e-04     8.9417419215e-06
    465.0000     5.1617263784e-05     8.0167385328e-05     8.9413261580e-09          1.0632300275e-08          1.8533482827e-04     2.3695209205e-04     1.1244221976e-05
    470.0000     4.2835611829e-05     7.9250960065e-05     6.9241148020e-09          1.0474072103e-08          1.6309408151e-04     2.0592969334e-04     8.9102722924e-06
    475.0000     3.0544292022e-05     7.8354543342e-05     8.5481773066e-09          1.0319835937e-08          1.8121445290e-04     2.1175874493e-04     4.4057390663e-06
    480.0000     1.0439631838e-04     7.7477494516e-05     6.0027305161e-09          1.0169450612e-08          1.5185548904e-04     2.5625180741e-04     4.2530787980e-05
    485.0000     2.4489070058e-04     7.6619199847e-05     8.2895963212e-09          1.0022781357e-08          1.7845255175e-04     4.2334325233e-04     1.4166153564e-04
    490.0000     2.0318847288e-04     7.5779071106e-05     1.4123957214e-08          9.8796994414e-09          2.3293474200e-04     4.3612321489e-04     9.4664888508e-05
    495.0000     1.4602957555e-04     7.4956544267e-05     7.8753481629e-09          9.7400818460e-09          1.7393659047e-04     3.1996616602e-04     6.6646537045e-05
    500.0000     1.9693689414e-04     7.4151078279e-05     1.0089156451e-08          9.6038109564e-09          1.9687179438e-04     3.9380868852e-04     9.8484724702e-05
    505.0000     9.3740000712e-05     7.3362153911e-05     1.0421292763e-08          9.4707742741e-09          2.0008607717e-04     2.9382607789e-04     2.9906085249e-05
    510.0000     2.0108814615e-04     7.2589272671e-05     1.0695451473e-08          9.3408641455e-09          2.0270087908e-04     4.0378902523e-04     1.0014250016e-04
    515.0000     3.6968701133e-05     7.1831955779e-05     7.3783033040e-09          9.2139775089e-09          1.6835821920e-04     2.0532692033e-04     6.6561406623e-06
    520.0000     2.5482334557e-05     7.1089743209e-05     7.3355099467e-09          9.0900156566e-09          1.6786927953e-04     1.9335161409e-04     3.3583861067e-06
    525.0000     2.0435044417e-05     7.0362192781e-05     6.1333590475e-09          8.9688840105e-09          1.5349889940e-04     1.7393394382e-04     2.4008599538e-06
    530.0000     4.2374825081e-06     6.9648879310e-05     9.3465060363e-09          8.8504919129e-09          1.8948756579e-04     1.9372504830e-04     9.2689397495e-08
    535.0000     9.9862484524e-05     6.8949393795e-05     8.7367771989e-09          8.7347524287e-09          1.8320262904e-04     2.8306511356e-04     3.5230465845e-05
    540.0000     4.8679338628e-05     6.8263342664e-05     6.0500104758e-09          8.6215821592e-09          1.5245235401e-04     2.0113169264e-04     1.1781723597e-05
    545.0000     8.6128245419e-05     6.7590347053e-05     6.3984177731e-09          8.5109010678e-09          1.5678061652e-04     2.4290886194e-04     3.0538509792e-05
    550.0000     1.2635377352e-05     6.6930042127e-05     5.7299393686e-09          8.4026323146e-09          1.4836487144e-04     1.6100024880e-04     9.9163052251e-07
    555.0000     1.9901114246e-05     6.6282076443e-05     7.6658736111e-09          8.2967021015e-09          1.7160775060e-04     1.9150886484e-04     2.0680731859e-06
    560.0000     1.3564458885e-05     6.5646111338e-05     7.8812454268e-09          8.1930395254e-09          1.7400170238e-04     1.8756616127e-04     9.8095809817e-07
    565.0000     1.1921329365e-05     6.5021820358e-05     5.2800686877e-09          8.0915764407e-09          1.4242159903e-04     1.5434292840e-04     9.2079433318e-07
    570.0000     1.6203691726e-04     6.4408888715e-05     7.5259522189e-09          7.9922473280e-09          1.7003440253e-04     3.3207131979e-04     7.9067239445e-05
    575.0000     7.3604045004e-05     6.3807012773e-05     6.4471563242e-09          7.8949891717e-09          1.5737660479e-04     2.3098064979e-04     2.3454585679e-05
    580.0000     3.0249732756e-05     6.3215899556e-05     6.1463328342e-09          7.7997413431e-09          1.5366116040e-04     1.8391089316e-04     4.9754874009e-06
    585.0000     9.1524302602e-05     6.2635266291e-05     8.9933645293e-09          7.7064454908e-09          1.8587336866e-04     2.7739767126e-04     3.0197434350e-05
    590.0000     6.2070546589e-05     6.2064839966e-05     6.5454112771e-09          7.6150454363e-09          1.5857128354e-04     2.2064183012e-04     1.7461569965e-05
    595.0000     8.8181377139e-05     6.1504356916e-05     9.0777819234e-09          7.5254870756e-09          1.8674369343e-04     2.7492507057e-04     2.8283907531e-05
    600.0000     1.7304821045e-05     6.0953562426e-05     6.6312585769e-09          7.4377182862e-09          1.5960777847e-04     1.7691259952e-04     1.6926823314e-06
    605.0000     1.8889770300e-04     6.0412210357e-05     8.6418554646e-09          7.3516888384e-09          1.8220469794e-04     3.7110240095e-04     9.6152280634e-05
    610.0000     1.3303930985e-04     5.9880062787e-05     8.1412188982e-09          7.2673503121e-09          1.7684825846e-04     3.0988756830e-04     5.7115740593e-05
    615.0000     7.2022577535e-06     5.9356889677e-05     7.0930175994e-09          7.1846560169e-09          1.6507130705e-04     1.7227356480e-04     3.0110549351e-07
    620.0000     1.6764592228e-04     5.8842468543e-05     5.6445475308e-09          7.1035609175e-09          1.4725519955e-04     3.1490112183e-04     8.9250730817e-05
    625.0000     1.0948828299e-04     5.8336584154e-05     7.5304727707e-09          7.0240215616e-09          1.7008546145e-04     2.7957374443e-04     4.2878433151e-05
    630.0000     8.6652836863e-05     5.7839028234e-05     7.1661604452e-09          6.9459960128e-09          1.6592022772e-04     2.5257306458e-04     2.9728879241e-05
    635.0000     1.4119391215e-05     5.7349599192e-05     5.0871826558e-09          6.8694437858e-09          1.3979599741e-04     1.5391538862e-04     1.2952389625e-06
    640.0000     4.3693503190e-06     5.6868101850e-05     6.1806708492e-09          6.7943257853e-09          1.5408979569e-04     1.5845914600e-04     1.2048040578e-07
    645.0000     5.6201520910e-06     5.6394347195e-05     4.4833379519e-09          6.7206042482e-09          1.3123715585e-04     1.3685730794e-04     2.3079592900e-07
    650.0000     2.2833907403e-04     5.5928152138e-05     5.2613794526e-09          6.6482426879e-09          1.4216931914e-04     3.7050839317e-04     1.4072213663e-04
    655.0000     1.7912307878e-04     5.5469339281e-05     6.5158119632e-09          6.5772058420e-09          1.5821233592e-04     3.3733541470e-04     9.5113278810e-05
    660.0000     3.9023885363e-05     5.5017736703e-05     6.3729212651e-09          6.5074596222e-09          1.5646793388e-04     1.9549181924e-04     7.7899097504e-06
    665.0000     4.7103890282e-05     5.4573177749e-05     6.5236204325e-09          6.4389710668e-09          1.5830710740e-04     2.0541099768e-04     1.0801644044e-05
    670.0000     8.9744045641e-05     5.4135500829e-05     8.2722539327e-09          6.3717082952e-09          1.7826578670e-04     2.6800983234e-04     3.0051112892e-05
    675.0000     8.1597812925e-05     5.3704549231e-05     5.9489175183e-09          6.3056404646e-09          1.5117328315e-04     2.3277109607e-04     2.8604080087e-05
    680.0000     2.1007666672e-04     5.3280170936e-05     6.1523198296e-09          6.2407377294e-09          1.5373598101e-04     3.6381264773e-04     1.2130475995e-04
    685.0000     1.4973806468e-04     5.2862218446e-05     8.8552389134e-09          6.1769712011e-09          1.8444046684e-04     3.3417853152e-04     6.7094339995e-05
    690.0000     1.0368338373e-04     5.2450548617e-05     8.0704603925e-09          6.1143129116e-09          1.7607805270e-04     2.7976143644e-04     3.8426468635e-05
    695.0000     9.5914202164e-05     5.2045022502e-05     5.5504763072e-09          6.0527357771e-09          1.4602297690e-04     2.4193717906e-04     3.8024474835e-05
    700.0000     7.5515880341e-05     5.1645505194e-05     6.1424788914e-09          5.9922135643e-09          1.5361297767e-04     2.2912885801e-04     2.4888389150e-05
    705.0000     8.0622311755e-05     5.1251865687e-05     4.5740387026e-09          5.9327208575e-09          1.3255801402e-04     2.1318032577e-04     3.0490417581e-05
    710.0000     2.6573238414e-05     5.0863976732e-05     6.8886388011e-09          5.8742330278e-09          1.6267573519e-04     1.8924897360e-04     3.7312593373e-06
    715.0000     2.7682730613e-04     5.0481714704e-05     6.2989304102e-09          5.8167262036e-09          1.5555697048e-04     4.3238427660e-04     1.7723437591e-04
    720.0000     8.8642296988e-05     5.0104959479e-05     3.2169237775e-09          5.7601772416e-09          1.1116714615e-04     1.9980944314e-04     3.9324752083e-05
    725.0000     2.4645740837e-04     4.9733594304e-05     7.9930560501e-09          5.7045637005e-09          1.7523162991e-04     4.2168903829e-04     1.4404276286e-04
    730.0000     1.3690064637e-08     4.9367505686e-05     5.8155180696e-09          5.6498638144e-09          1.4946870648e-04     1.4948239654e-04     1.2537788670e-12
    735.0000     1.3761908525e-04     4.9006583277e-05     4.7251085903e-09          5.5960564684e-09          1.3472927358e-04     2.7234835884e-04     6.9539661286e-05
    740.0000     9.4859538731e-05     4.8650719768e-05     4.6444811035e-09          5.5431211746e-09          1.3357484272e-04     2.2843438145e-04     3.9391321180e-05
    745.0000     1.4673232720e-04     4.8299810780e-05     7.8242085478e-09          5.4910380498e-09          1.7337093054e-04     3.2010325774e-04     6.7260720798e-05
    750.0000     1.1412016770e-04     4.7953754773e-05     5.1710751722e-09          5.4397877934e-09          1.4094396894e-04     2.5506413664e-04     5.1059364311e-05
    755.0000     1.2306646228e-04     4.7612452945e-05     6.6997190976e-09          5.3893516666e-09          1.6042955116e-04     2.8349601344e-04     5.3423517159e-05
    760.0000     6.5115981111e-05     4.7275809142e-05     5.6371389590e-09          5.3397114727e-09          1.4715853025e-04     2.1227451136e-04     1.9974564864e-05
    765.0000     4.0890852503e-05     4.6943729770e-05     4.9715911892e-09          5.2908495376e-09          1.3819864222e-04     1.7908949473e-04     9.3364595226e-06
    770.0000     8.7569279388e-05     4.6616123711e-05     3.4764397580e-09          5.2427486921e-09          1.1556422878e-04     2.0313350817e-04     3.7750436949e-05
    775.0000     1.0750744210e-04     4.6292902243e-05     5.3253812754e-09          5.1953922536e-09          1.4303141161e-04     2.5053885371e-04     4.6131966901e-05
    780.0000     3.4415520709e-05     4.5973978961e-05     3.2822856682e-09          5.1487640099e-09          1.1229082163e-04     1.4670634234e-04     8.0734619019e-06
    785.0000     9.1864918078e-05     4.5659269700e-05     4.8204945404e-09          5.1028482026e-09          1.3608237148e-04     2.2794728955e-04     3.7022432642e-05
    790.0000     7.6024998116e-05     4.5348692468e-05     7.0067154306e-09          5.0576295117e-09          1.6406400580e-04     2.4008900391e-04     2.4073573734e-05
    795.0000     1.4955273962e-04     4.5042167372e-05     9.8223218316e-09          5.0130930411e-09          1.9425094993e-04     3.4380368955e-04     6.5054630325e-05
    800.0000     1.6340037579e-04     4.4739616554e-05     4.7511429279e-09          4.9692243037e-09          1.3509992847e-04     2.9850030425e-04     8.9446082388e-05
    805.0000     8.4726751780e-05     4.4440964125e-05     7.0650403173e-09          4.9260092081e-09          1.6474543661e-04     2.4947218839e-04     2.8775241495e-05
    810.0000     9.5147299085e-05     4.4146136106e-05     7.3509447807e-09          4.8834340454e-09          1.6804579575e-04     2.6319309484e-04     3.4396831455e-05
    815.0000     2.0275763276e-04     4.3855060367e-05     6.0282674701e-09          4.8414854763e-09          1.5217815978e-04     3.5493579253e-04     1.1582561834e-04
    820.0000     4.7560217459e-05     4.3567666569e-05     6.5088590656e-09          4.8001505192e-09          1.5812790072e-04     2.0568811818e-04     1.0997107197e-05
    825.0000     3.4739051407e-05     4.3283886110e-05     4.1918804740e-09          4.7594165384e-09          1.2689967702e-04     1.6163872843e-04     7.4660429735e-06
    830.0000     1.5592246459e-05     4.3003652071e-05     5.1311778063e-09          4.7192712328e-09          1.4039919038e-04     1.5599143684e-04     1.5585352283e-06
    835.0000     6.7044213557e-05     4.2726899168e-05     8.4486533080e-09          4.6797026253e-09          1.8015645020e-04     2.4720066376e-04     1.8183311093e-05
    840.0000     2.9214023009e-04     4.2453563697e-05     8.3571946956e-09          4.6406990520e-09          1.7917867938e-04     4.7131890947e-04     1.8107890926e-04
    845.0000     3.9253831408e-08     4.2183583492e-05     6.5095808877e-09          4.6022491527e-09          1.5813666854e-04     1.5817592238e-04     9.7414527890e-12
    850.0000     6.1893588717e-05     4.1916897875e-05     5.8973252627e-09          4.5643418608e-09          1.5051632712e-04     2.1240991584e-04     1.8035016441e-05
    855.0000     6.2118585065e-05     4.1653447615e-05     4.8231002822e-09          4.5269663943e-09          1.3611914650e-04     1.9823773157e-04     1.9465106768e-05
    860.0000     4.4905546469e-05     4.1393174884e-05     4.9148022575e-09          4.4901122469e-09          1.3740707534e-04     1.8231262180e-04     1.1060715839e-05
    865.0000     1.4976740987e-04     4.1136023215e-05     4.7581828058e-09          4.4537691792e-09          1.3519998176e-04     2.8496739163e-04     7.8711732355e-05
    870.0000     7.4062028087e-05     4.0881937464e-05     7.1310818423e-09          4.4179272106e-09          1.6551363692e-04     2.3957566500e-04     2.2895413874e-05
    875.0000     1.2890578314e-04     4.0630863770e-05     4.9008337020e-09          4.3825766113e-09          1.3721167133e-04     2.6611745447e-04     6.2441229040e-05
    880.0000     4.8728337030e-05     4.0382749519e-05     5.5331240598e-09          4.3477078945e-09          1.4579454512e-04     1.9452288215e-04     1.2206537367e-05
    885.0000     1.2127461862e-04     4.0137543308e-05     4.6393614036e-09          4.3133118091e-09          1.3350120137e-04     2.5477581999e-04     5.7727350740e-05
    890.0000     1.3635920685e-04     3.9895194912e-05     5.6239698126e-09          4.2793793324e-09          1.4698653827e-04     2.8334574512e-04     6.5622419298e-05
    895.0000     3.0192007325e-05     3.9655655247e-05     7.4551673928e-09          4.2459016636e-09          1.6923289000e-04     1.9942489732e-04     4.5709303028e-06
    900.0000     9.9177842929e-05     3.9418876340e-05     6.3312177171e-09          4.2128702166e-09          1.5595514093e-04     2.5513298386e-04     3.8553402149e-05
    905.0000     1.0531575789e-04     3.9184811300e-05     6.7327234409e-09          4.1802766140e-09          1.6082422196e-04     2.6613997985e-04     4.1675094685e-05
    910.0000     4.5082031962e-05     3.8953414283e-05     4.7083242743e-09          4.1481126808e-09          1.3448977111e-04     1.7957180307e-04     1.1317977383e-05
    915.0000     3.6124817659e-05     3.8724640469e-05     5.1177490822e-09          4.1163704385e-09          1.4021535178e-04     1.7634016944e-04     7.4004831403e-06
    920.0000     2.8864670086e-05     3.8498446026e-05     5.3083740587e-09          4.0850420991e-09          1.4280283535e-04     1.7166750544e-04     4.8533889804e-06
    925.0000     5.8003252031e-05     3.8274788091e-05     3.4764227124e-09          4.0541200598e-09          1.1556394547e-04     1.7356719750e-04     1.9383715902e-05
    930.0000     6.4868365936e-05     3.8053624739e-05     4.6480181733e-09          4.0235968975e-09          1.3362569594e-04     1.9849406187e-04     2.1199147519e-05
    935.0000     1.1907716125e-05     3.7834914956e-05     5.6135522515e-09          3.9934653637e-09          1.4685033990e-04     1.5875805603e-04     8.9314335826e-07
    940.0000     2.8717016275e-04     3.7618618621e-05     7.5001363865e-09          3.9637183794e-09          1.6974252249e-04     4.5691268525e-04     1.8048678673e-04
    945.0000     7.8703194553e-05     3.7404696474e-05     4.4472061260e-09          3.9343490303e-09          1.3070725708e-04     2.0941045163e-04     2.9579196189e-05
    950.0000     2.2122522335e-04     3.7193110100e-05     6.6777630078e-09          3.9053505621e-09          1.6016645832e-04     3.8139168167e-04     1.2832109822e-04
    955.0000     1.0245038082e-04     3.6983821900e-05     7.8731405375e-09          3.8767163760e-09          1.7391220972e-04     2.7636259054e-04     3.7979382483e-05
    960.0000     1.0861142720e-04     3.6776795076e-05     4.1382670901e-09          3.8484400244e-09          1.2608555371e-04     2.3469698091e-04     5.0262436581e-05
    965.0000     2.1965736393e-05     3.6571993606e-05     4.0606794282e-09          3.8205152065e-09          1.2489798274e-04     1.4686371913e-04     3.2853149720e-06
    970.0000     8.7500451970e-05     3.6369382222e-05     2.6136158035e-09          3.7929357644e-09          1.0020212807e-04     1.8770258004e-04     4.0789684900e-05
    975.0000     9.6301186709e-05     3.6168926397e-05     3.9062285476e-09          3.7656956791e-09          1.2249966363e-04     2.1880085033e-04     4.2385203473e-05
    980.0000     3.1854800658e-05     3.5970592319e-05     4.1830931301e-09          3.7387890664e-09          1.2676659879e-04     1.5862139945e-04     6.3971716838e-06
    985.0000     3.6970118877e-05     3.5774346876e-05     4.2806968900e-09          3.7122101737e-09          1.2823698832e-04     1.6520710719e-04     8.2731894106e-06
    990.0000     1.7504312543e-04     3.5580157636e-05     4.9294492955e-09          3.6859533762e-09          1.3761167252e-04     3.1265479795e-04     9.7999761915e-05
    995.0000     1.2813268572e-05     3.5387992834e-05     3.9163576414e-09          3.6600131731e-09          1.2265838543e-04     1.3547165400e-04     1.2119129476e-06
   1000.0000     1.8832451129e-05     3.5197821349e-05     3.5723320978e-09          3.6343841847e-09          1.1714721929e-04     1.3597967042e-04     2.6081929338e-06
   1005.0000     1.3201889445e-05     3.5009612693e-05     4.3058378342e-09          3.6090611492e-09          1.2861301110e-04     1.4181490054e-04     1.2289955727e-06
   1010.0000     1.7633110084e-04     3.4823336991e-05     5.9300380349e-09          3.5840389190e-09          1.5093321078e-04     3.2726431162e-04     9.5007784290e-05
   1015.0000     2.2352481752e-05     3.4638964969e-05     5.1110396157e-09          3.5593124583e-09          1.4012340913e-04     1.6247589089e-04     3.0751235628e-06
   1020.0000     5.9592281573e-05     3.4456467939e-05     5.4224888509e-09          3.5348768396e-09          1.4432959908e-04     2.0392188065e-04     1.7414708082e-05


==> data/convergence_P_gaussian_RK4_rQMC_2_20.txt <==
# Simulation Parameters
# M = 40
# N = 40
# T = 1
# time_stepping = RK4
# sampling = rQMC
# model = gaussian
# true_grad_log = 2
# lambda = 1.000000e-03
# dim = 20
# Quantity of Interest = @(x)cos(x)
# Regression Slope = -1.395534
# Regression Intercept = 0.998332
# Regression Variance Slope = -1.623308
# Regression Variance Intercept  = 0.000265

# A = 
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	
-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	-1	

# B = 
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	

# Diffusion = 
0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	

# Sigma_0 = 
0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	-0.01	
-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	-0.01	0.69	

# mu_0 = 
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	
0	

           P                Error      Regression_line             Variance       Regression_line_Var         Statistical_Error          Upper_bound          Lower_bound
     25.0000     1.1900397619e-03     1.1178979766e-02     9.6092460004e-07          1.4255202284e-06          1.9213245284e-03     3.1113642903e-03     4.5516837721e-04
     30.0000     5.7046448753e-04     8.6676637307e-03     9.4338955496e-07          1.0603222033e-06          1.9037135589e-03     2.4741780464e-03     1.3153044180e-04
     35.0000     3.0484258267e-03     6.9899736296e-03     7.2013596180e-07          8.2558656067e-07          1.6632721698e-03     4.7116979965e-03     1.9723038335e-03
     40.0000     2.1868555148e-03     5.8015736154e-03     4.2985487507e-07          6.6469718405e-07          1.2850410453e-03     3.4718965601e-03     1.3774422595e-03
     45.0000     3.8434456359e-03     4.9222166636e-03     6.4676219829e-07          5.4901922686e-07          1.5762619265e-03     5.4197075624e-03     2.7256220352e-03
     50.0000     3.8268875493e-03     4.2491747828e-03     7.6688406021e-07          4.6271019209e-07          1.7164095682e-03     5.5432971174e-03     2.6419417910e-03
     55.0000     3.4348860584e-03     3.7199722366e-03     5.3227474045e-07          3.9638389424e-07          1.4299603641e-03     4.8648464225e-03     2.4252445421e-03
     60.0000     3.7735269147e-03     3.2946135443e-03     4.8582565086e-07          3.4417041625e-07          1.3661434113e-03     5.1396703261e-03     2.7705094827e-03
     65.0000     4.5389642841e-03     2.9464072911e-03     6.2561663992e-07          3.0223443310e-07          1.5502802598e-03     6.0892445439e-03     3.3833748380e-03
     70.0000     3.6000255885e-03     2.6569168475e-03     5.1267384745e-07          2.6797747830e-07          1.4033844279e-03     5.0034100164e-03     2.5902702748e-03
     75.0000     2.5167200894e-03     2.4130330354e-03     3.2673715568e-07          2.3958452546e-07          1.1203541660e-03     3.6370742554e-03     1.7414766825e-03
     80.0000     3.0352059417e-03     2.2052012636e-03     2.9423808721e-07          2.1575432995e-07          1.0631768601e-03     4.0983828017e-03     2.2478317800e-03
     85.0000     2.3774736587e-03     2.0263072821e-03     2.7913910110e-07          1.9553276903e-07          1.0355388794e-03     3.4130125381e-03     1.6561266431e-03
     90.0000     2.0379541966e-03     1.8709541800e-03     2.1435006181e-07          1.7820637467e-07          9.0743991396e-04     2.9453941106e-03     1.4100854255e-03
     95.0000     2.2595289223e-03     1.7349800509e-03     1.9682332755e-07          1.6323233414e-07          8.6954959325e-04     3.1290785155e-03     1.6316212346e-03
    100.0000     1.8323112345e-03     1.6151282775e-03     1.8459977675e-07          1.5019128989e-07          8.4211549229e-04     2.6744267268e-03     1.2553585509e-03
    105.0000     1.5553383408e-03     1.5088172300e-03     1.4733152360e-07          1.3875479311e-07          7.5232225878e-04     2.3076605996e-03     1.0482812571e-03
    110.0000     2.0381042332e-03     1.4139762796e-03     1.7652608752e-07          1.2866240983e-07          8.2349415166e-04     2.8615983849e-03     1.4515904424e-03
    115.0000     1.6732997379e-03     1.3289269988e-03     1.6251470704e-07          1.1970532601e-07          7.9013701252e-04     2.4634367505e-03     1.1365958604e-03
    120.0000     1.9893052073e-03     1.2522957447e-03     1.4262600485e-07          1.1171441572e-07          7.4021082149e-04     2.7295160287e-03     1.4498303604e-03
    125.0000     1.5151271029e-03     1.1829484210e-03     1.3210481948e-07          1.0455142922e-07          7.1238604319e-04     2.2275131461e-03     1.0305708597e-03
    130.0000     1.1507939603e-03     1.1199411594e-03     8.4581647937e-08          9.8102397853e-08          5.7002531410e-04     1.7208192744e-03     7.6959083313e-04
    135.0000     1.3437825157e-03     1.0624825937e-03     1.3718315952e-07          9.2272637255e-08          7.2594960267e-04     2.0697321184e-03     8.7245660126e-04
    140.0000     1.2454160167e-03     1.0099046876e-03     8.7980494891e-08          8.6982918930e-08          5.8136552114e-04     1.8267815379e-03     8.4906762116e-04
    145.0000     1.2753614040e-03     9.6163995069e-04     9.1118629994e-08          8.2166506422e-08          5.9164290665e-04     1.8670043107e-03     8.7120672491e-04
    150.0000     1.4320919216e-03     9.1720347817e-04     1.0539873219e-07          7.7766838792e-08          6.3631734973e-04     2.0684092713e-03     9.9152875610e-04
    155.0000     1.2822769250e-03     8.7617867115e-04     8.6371468665e-08          7.3735703891e-08          5.7602485539e-04     1.8583017804e-03     8.8480468017e-04
    160.0000     1.5797006692e-03     8.3820579301e-04     9.4654964219e-08          7.0031785918e-08          6.0301451935e-04     2.1827151886e-03     1.1432798092e-03
    165.0000     1.0003673281e-03     8.0297272965e-04     6.1173160834e-08          6.6619501645e-08          4.8477088883e-04     1.4851382170e-03     6.7383276504e-04
    170.0000     9.5616919206e-04     7.7020747733e-04     6.1060129350e-08          6.3468061215e-08          4.8432281890e-04     1.4404920110e-03     6.3468559137e-04
    175.0000     8.4855536420e-04     7.3967199520e-04     5.4334996178e-08          6.0550705031e-08          4.5687341936e-04     1.3054287836e-03     5.5157831295e-04
    180.0000     8.5080910644e-04     7.1115714381e-04     5.8188207407e-08          5.7844079804e-08          4.7279574615e-04     1.3236048526e-03     5.4689746278e-04
    185.0000     9.3938093675e-04     6.8447849361e-04     4.3948580696e-08          5.5327725316e-08          4.1089276898e-04     1.3502737057e-03     6.5352420075e-04
    190.0000     9.1563540682e-04     6.5947283519e-04     5.1226376909e-08          5.2983649885e-08          4.4361159761e-04     1.3592470044e-03     6.1680341799e-04
    195.0000     7.6812816825e-04     6.3599525875e-04     4.7490600315e-08          5.0795977348e-08          4.2712982824e-04     1.1952579965e-03     4.9363475049e-04
    200.0000     1.0903219409e-03     6.1391669822e-04     4.9366537494e-08          4.8750652014e-08          4.3548420228e-04     1.5258061432e-03     7.7913038965e-04
    205.0000     8.0165434576e-04     5.9312185650e-04     4.9627739481e-08          4.6835190922e-08          4.3663477185e-04     1.2382891176e-03     5.1898194124e-04
    210.0000     7.5841839151e-04     5.7350744516e-04     4.4865603872e-08          4.5038474862e-08          4.1515744463e-04     1.1735758361e-03     4.9012465907e-04
    215.0000     8.1650735927e-04     5.5498068470e-04     4.4152533489e-08          4.3350571351e-08          4.1184508332e-04     1.2283524426e-03     5.4274672694e-04
    220.0000     1.0596293673e-03     5.3745802179e-04     5.0433464155e-08          4.1762584059e-08          4.4016496441e-04     1.4997943317e-03     7.4864557916e-04
    225.0000     7.2037645439e-04     5.2086402800e-04     3.6950780341e-08          4.0266524245e-08          3.7676268095e-04     1.0971391353e-03     4.7299583009e-04
    230.0000     4.7330117347e-04     5.0513045102e-04     2.4378347847e-08          3.8855200572e-08          3.0602591571e-04     7.7932708919e-04     2.8744541787e-04
    235.0000     8.2972413055e-04     4.9019539433e-04     4.5195791539e-08          3.7522124346e-08          4.1668231637e-04     1.2464064469e-03     5.5234160135e-04
    240.0000     7.2744547187e-04     4.7600260579e-04     3.2145470566e-08          3.6261427743e-08          3.5141149629e-04     1.0788569682e-03     4.9049774916e-04
    245.0000     7.2260543810e-04     4.6250085867e-04     3.6665279123e-08          3.5067793018e-08          3.7530432489e-04     1.0979097630e-03     4.7559338369e-04
    250.0000     4.4015172429e-04     4.4964341156e-04     2.6560151503e-08          3.3936391035e-08          3.1942679602e-04     7.5957852031e-04     2.5505400063e-04
    255.0000     6.8500959312e-04     4.3738753569e-04     2.7268993035e-08          3.2862827722e-08          3.2366118649e-04     1.0086707796e-03     4.6520445734e-04
    260.0000     6.7940228010e-04     4.2569410020e-04     3.0484461395e-08          3.1843097313e-08          3.4221207883e-04     1.0216143589e-03     4.5182162347e-04
    265.0000     3.0562501591e-04     4.1452720727e-04     2.2669688805e-08          3.0873541395e-08          2.9510655112e-04     6.0073156703e-04     1.5548816722e-04
    270.0000     5.5571922723e-04     4.0385387025e-04     2.0266965376e-08          2.9950812944e-08          2.7902970127e-04     8.3474892850e-04     3.6996017482e-04
    275.0000     3.6159480229e-04     3.9364372916e-04     1.7841936035e-08          2.9071844677e-08          2.6180447183e-04     6.2339927413e-04     2.0973845571e-04
    280.0000     2.6953013150e-04     3.8386879850e-04     2.5593032781e-08          2.8233821117e-08          3.1355732288e-04     5.8308745438e-04     1.2458935832e-04
    285.0000     2.4972563672e-04     3.7450324325e-04     2.4933925429e-08          2.7434153887e-08          3.0949340531e-04     5.5921904203e-04     1.1151782924e-04
    290.0000     5.4512427126e-04     3.6552317957e-04     3.4646342871e-08          2.6670459817e-08          3.6482515096e-04     9.0994942222e-04     3.2656811891e-04
    295.0000     6.2992697082e-04     3.5690649693e-04     2.8862934324e-08          2.5940541486e-08          3.3298625872e-04     9.6291322954e-04     4.1209111724e-04
    300.0000     4.3300018429e-04     3.4863269918e-04     1.8809376370e-08          2.5242369907e-08          2.6880866850e-04     7.0180885280e-04     2.6715131742e-04
    305.0000     4.7376935726e-04     3.4068276226e-04     2.5928482905e-08          2.4574069080e-08          3.1560554483e-04     7.8937490210e-04     2.8434829038e-04
    310.0000     5.1273883200e-04     3.3303900646e-04     2.5825919461e-08          2.3933902187e-08          3.1498071719e-04     8.2771954919e-04     3.1762099868e-04
    315.0000     3.4591852175e-04     3.2568498167e-04     1.9125879433e-08          2.3320259229e-08          2.7106083898e-04     6.1697936073e-04     1.9394428940e-04
    320.0000     4.8397421187e-04     3.1860536407e-04     1.9926116428e-08          2.2731645942e-08          2.7667339747e-04     7.6064760935e-04     3.0793633593e-04
    325.0000     4.4540731593e-04     3.1178586288e-04     1.8556025376e-08          2.2166673830e-08          2.6699218544e-04     7.1239950136e-04     2.7847812456e-04
    330.0000     4.1158584379e-04     3.0521313620e-04     1.4532689468e-08          2.1624051198e-08          2.3628114580e-04     6.4786698959e-04     2.6147791063e-04
    335.0000     4.8199124856e-04     2.9887471482e-04     2.2187008589e-08          2.1102575066e-08          2.9194796145e-04     7.7393921001e-04     3.0017288268e-04
    340.0000     3.1417921962e-04     2.9275893315e-04     1.5491387694e-08          2.0601123864e-08          2.4395023051e-04     5.5812945013e-04     1.7685607169e-04
    345.0000     3.8427340473e-04     2.8685486661e-04     1.1709855747e-08          2.0118650831e-08          2.1209569029e-04     5.9636909502e-04     2.4760848746e-04
    350.0000     3.3600187088e-04     2.8115227464e-04     1.7952480795e-08          1.9654178031e-08          2.6261426127e-04     5.9861613215e-04     1.8859708446e-04
    355.0000     3.5955752230e-04     2.7564154888e-04     1.5910278941e-08          1.9206790926e-08          2.4722647023e-04     6.0678399253e-04     2.1306035333e-04
    360.0000     4.5365935503e-04     2.7031366593e-04     1.9921231957e-08          1.8775633445e-08          2.7663948504e-04     7.3029884008e-04     2.8181177227e-04
    365.0000     4.4826746032e-04     2.6516014422e-04     1.4421564092e-08          1.8359903504e-08          2.3537604087e-04     6.8364350119e-04     2.9393055830e-04
    370.0000     1.9207844045e-04     2.6017300462e-04     1.3019538478e-08          1.7958848916e-08          2.2364225678e-04     4.1572069723e-04     8.8747391056e-05
    375.0000     3.3808464124e-04     2.5534473438e-04     1.4909947544e-08          1.7571763667e-08          2.3932834033e-04     5.7741298156e-04     1.9795402648e-04
    380.0000     2.9680972098e-04     2.5066825415e-04     1.2613754253e-08          1.7197984517e-08          2.2012950356e-04     5.1693922454e-04     1.7041850625e-04
    385.0000     2.4491870494e-04     2.4613688761e-04     1.2794513354e-08          1.6836887882e-08          2.2170115584e-04     4.6661986077e-04     1.2855254795e-04
    390.0000     3.0388241191e-04     2.4174433373e-04     1.2410137334e-08          1.6487886996e-08          2.1834556002e-04     5.2222797193e-04     1.7682798554e-04
    395.0000     4.9586154429e-04     2.3748464120e-04     1.7625712222e-08          1.6150429292e-08          2.6021325115e-04     7.5607479543e-04     3.2520416312e-04
    400.0000     4.1206871549e-04     2.3335218484e-04     1.3543198622e-08          1.5823994012e-08          2.2809548839e-04     6.4016420389e-04     2.6524542493e-04
    405.0000     8.6199974276e-05     2.2934164402e-04     8.9621128236e-09          1.5508090007e-08          1.8555013507e-04     2.7175010934e-04     2.7342898161e-05
    410.0000     5.0421511487e-04     2.2544798259e-04     1.7693441007e-08          1.5202253715e-08          2.6071272116e-04     7.6492783602e-04     3.3236191715e-04
    415.0000     2.7796133956e-04     2.2166643048e-04     1.3938667667e-08          1.4906047295e-08          2.3140178415e-04     5.0936312371e-04     1.5168453053e-04
    420.0000     3.5074156047e-04     2.1799246663e-04     1.6085413963e-08          1.4619056917e-08          2.4858343927e-04     5.9932499974e-04     2.0526365877e-04
    425.0000     1.5944146383e-04     2.1442180323e-04     1.0430170193e-08          1.4340891174e-08          2.0017128119e-04     3.5961274502e-04     7.0691544559e-05
    430.0000     1.8638053257e-04     2.1095037111e-04     1.0076615998e-08          1.4071179628e-08          1.9674940411e-04     3.8312993667e-04     9.0668203120e-05
    435.0000     3.3378898551e-04     2.0757430622e-04     1.2838123795e-08          1.3809571452e-08          2.2207867158e-04     5.5586765709e-04     2.0043455565e-04
    440.0000     4.0608304492e-04     2.0428993707e-04     1.2550134454e-08          1.3555734185e-08          2.1957366991e-04     6.2565671484e-04     2.6356855998e-04
    445.0000     3.2888053448e-04     2.0109377311e-04     1.0260333438e-08          1.3309352579e-08          1.9853487586e-04     5.2741541035e-04     2.0508010164e-04
    450.0000     1.9986731191e-04     1.9798249387e-04     9.4387632903e-09          1.3070127521e-08          1.9042046386e-04     3.9028777577e-04     1.0235253280e-04
    455.0000     3.8998841472e-04     1.9495293892e-04     1.2612335054e-08          1.2837775041e-08          2.2011711960e-04     6.1010553432e-04     2.4928632025e-04
    460.0000     2.4536292232e-04     1.9200209852e-04     8.3837529447e-09          1.2612025394e-08          1.7946315865e-04     4.2482608097e-04     1.4171202369e-04
    465.0000     2.3370142622e-04     1.8912710485e-04     1.0280467062e-08          1.2392622198e-08          1.9872957069e-04     4.3243099691e-04     1.2630074395e-04
    470.0000     2.3921794366e-04     1.8632522392e-04     8.3560218262e-09          1.2179321638e-08          1.7916610574e-04     4.1838404940e-04     1.3677678355e-04
    475.0000     2.4843825729e-04     1.8359384798e-04     1.0118247427e-08          1.1971891728e-08          1.9715541919e-04     4.4559367648e-04     1.3851535815e-04
    480.0000     1.7171991625e-04     1.8093048841e-04     6.4904326551e-09          1.1770111614e-08          1.5790391410e-04     3.2962383035e-04     8.9458731201e-05
    485.0000     2.8423384702e-05     1.7833276915e-04     6.7843296424e-09          1.1573770938e-08          1.6143940273e-04     1.8986278743e-04     4.2551192302e-06
    490.0000     6.7316284807e-05     1.7579842049e-04     1.3203283396e-08          1.1382669232e-08          2.2521486073e-04     2.9253114554e-04     1.5490597392e-05
    495.0000     1.2177498203e-04     1.7332527330e-04     7.7163235832e-09          1.1196615362e-08          1.7217150948e-04     2.9394649151e-04     5.0448454657e-05
    500.0000     6.8075255944e-05     1.7091125358e-04     9.2255498477e-09          1.1015427001e-08          1.8825746279e-04     2.5633271873e-04     1.8079004876e-05
    505.0000     1.6864203803e-04     1.6855437744e-04     1.0938977251e-08          1.0838930144e-08          2.0499554875e-04     3.7363758678e-04     7.6116905786e-05
    510.0000     5.8774347378e-05     1.6625274629e-04     9.7589458833e-09          1.0666958648e-08          1.9362325921e-04     2.5239760658e-04     1.3686436874e-05
    515.0000     2.2048069001e-04     1.6400454244e-04     8.5995770085e-09          1.0499353804e-08          1.8175845245e-04     4.0223914245e-04     1.2085281996e-04
    520.0000     2.2955472894e-04     1.6180802484e-04     8.6795462532e-09          1.0335963939e-08          1.8260160154e-04     4.1215633049e-04     1.2785287932e-04
    525.0000     2.3204311758e-04     1.5966152521e-04     7.5115355265e-09          1.0176644036e-08          1.6987146576e-04     4.0191458334e-04     1.3396878504e-04
    530.0000     2.4578827728e-04     1.5756344431e-04     1.0904994293e-08          1.0021255388e-08          2.0467688213e-04     4.5046515940e-04     1.3410998828e-04
    535.0000     1.4789922207e-04     1.5551224848e-04     9.0466596768e-09          9.8696652595e-09          1.8642330277e-04     3.3432252484e-04     6.5428376086e-05
    540.0000     1.9678678642e-04     1.5350646635e-04     6.9879349730e-09          9.7217465838e-09          1.6384398369e-04     3.6063077011e-04     1.0738140646e-04
    545.0000     1.5703793598e-04     1.5154468580e-04     6.8466408391e-09          9.5773776670e-09          1.6217908449e-04     3.1921702047e-04     7.7254381047e-05
    550.0000     2.2841885689e-04     1.4962555102e-04     7.0752541676e-09          9.4364419157e-09          1.6486447892e-04     3.9328333582e-04     1.3266561136e-04
    555.0000     2.1896873857e-04     1.4774775978e-04     8.8832619815e-09          9.2988275791e-09          1.8473207417e-04     4.0370081274e-04     1.1876941279e-04
    560.0000     2.5027800770e-04     1.4591006089e-04     9.4984095305e-09          9.1644275065e-09          1.9102117697e-04     4.4129918468e-04     1.4194243569e-04
    565.0000     2.2259196101e-04     1.4411125174e-04     6.5527873905e-09          9.0331389190e-09          1.5866060645e-04     3.8125256746e-04     1.2995894411e-04
    570.0000     7.0348530707e-05     1.4235017600e-04     6.9857560177e-09          8.9048631944e-09          1.6381843705e-04     2.3416696776e-04     2.1134132709e-05
    575.0000     1.5706067455e-04     1.4062572146e-04     6.9482822116e-09          8.7795056648e-09          1.6337845924e-04     3.2043913380e-04     7.6982031499e-05
    580.0000     1.9847098978e-04     1.3893681799e-04     7.1364800038e-09          8.6569754249e-09          1.6557627119e-04     3.6404726097e-04     1.0820225286e-04
    585.0000     1.3489202583e-04     1.3728243559e-04     9.2537568524e-09          8.5371851522e-09          1.8854504057e-04     3.2343706640e-04     5.6257802593e-05
    590.0000     1.6252337303e-04     1.3566158256e-04     7.1237818347e-09          8.4200509364e-09          1.6542889801e-04     3.2795227103e-04     8.0541740712e-05
    595.0000     1.3449506049e-04     1.3407330378e-04     9.3491750982e-09          8.3054921184e-09          1.8951461964e-04     3.2400968012e-04     5.5828336017e-05
    600.0000     2.3813846972e-04     1.3251667905e-04     8.0830314154e-09          8.1934311390e-09          1.7621513410e-04     4.1435360382e-04     1.3686361175e-04
    605.0000     3.0192668953e-05     1.3099082154e-04     7.7572720468e-09          8.0837933944e-09          1.7262773907e-04     2.0282040802e-04     4.4946032177e-06
    610.0000     8.4194052889e-05     1.2949487633e-04     7.8761638497e-09          7.9765071011e-09          1.7394559795e-04     2.5813965084e-04     2.7460479314e-05
    615.0000     2.0847833102e-04     1.2802801899e-04     8.2107104734e-09          7.8715031665e-09          1.7760142273e-04     3.8607975374e-04     1.1257574136e-04
    620.0000     4.5937189551e-05     1.2658945427e-04     4.9825217386e-09          7.7687150680e-09          1.3835048070e-04     1.8428767025e-04     1.1450713881e-05
    625.0000     1.0252833777e-04     1.2517841485e-04     7.5004035446e-09          7.6680787371e-09          1.6974554562e-04     2.7227388339e-04     3.8608403845e-05
    630.0000     1.2367701096e-04     1.2379416013e-04     7.3708537067e-09          7.5695324502e-09          1.6827320523e-04     2.9195021619e-04     5.2392504581e-05
    635.0000     1.9451565865e-04     1.2243597509e-04     6.0530164550e-09          7.4730167252e-09          1.5249022268e-04     3.4700588133e-04     1.0903659994e-04
    640.0000     2.0267466690e-04     1.2110316925e-04     7.2420081731e-09          7.3784742234e-09          1.6679597896e-04     3.6947064586e-04     1.1117803556e-04
    645.0000     2.1116458134e-04     1.1979507560e-04     5.6310771084e-09          7.2858496558e-09          1.4707938611e-04     3.5824396745e-04     1.2446959185e-04
    650.0000     2.4474884275e-05     1.1851104965e-04     3.9420277090e-09          7.1950896953e-09          1.2305971578e-04     1.4753460005e-04     4.0601998453e-06
    655.0000     2.3099413596e-05     1.1725046853e-04     5.7125932925e-09          7.1061428921e-09          1.4814013093e-04     1.7123954453e-04     3.1160028482e-06
    660.0000     1.6174663956e-04     1.1601273004e-04     7.0085151877e-09          7.0189595941e-09          1.6408507533e-04     3.2583171488e-04     8.0292906469e-05
    665.0000     1.5208811317e-04     1.1479725187e-04     7.0639369025e-09          6.9334918714e-09          1.6473257117e-04     3.1682068434e-04     7.3009103603e-05
    670.0000     2.8745639225e-04     1.1360347080e-04     1.0191303561e-08          6.8496934437e-09          1.9786589337e-04     4.8532228562e-04     1.7026042259e-04
    675.0000     1.1468422521e-04     1.1243084188e-04     6.1192679433e-09          6.7675196121e-09          1.5332246975e-04     2.6800669497e-04     4.9075160284e-05
    680.0000     1.5312174135e-05     1.1127883780e-04     5.0304550845e-09          6.6869271937e-09          1.3901437427e-04     1.5432654840e-04     1.5192634007e-06
    685.0000     4.3839429178e-05     1.1014694809e-04     8.3361759965e-09          6.6078744594e-09          1.7895321653e-04     2.2279264571e-04     8.6263868564e-06
    690.0000     8.8215086427e-05     1.0903467857e-04     7.9991115382e-09          6.5303210753e-09          1.7529799453e-04     2.6351308095e-04     2.9531366887e-05
    695.0000     9.4664039104e-05     1.0794155061e-04     5.5483098102e-09          6.4542280456e-09          1.4599447581e-04     2.4065851491e-04     3.7236497959e-05
    700.0000     1.1384682086e-04     1.0686710062e-04     6.3317813829e-09          6.3795576597e-09          1.5596208309e-04     2.6980890394e-04     4.8038068536e-05
    705.0000     1.0732201644e-04     1.0581087944e-04     4.7072717761e-09          6.3062734408e-09          1.3447473835e-04     2.4179675479e-04     4.7635110829e-05
    710.0000     2.1321211924e-04     1.0477245179e-04     8.0397567379e-09          6.2343400968e-09          1.7574279355e-04     3.8895491279e-04     1.1687577736e-04
    715.0000     9.1617349283e-05     1.0375139574e-04     4.5513437611e-09          6.1637234745e-09          1.3222874949e-04     2.2384609878e-04     3.7497810932e-05
    720.0000     9.5276074255e-05     1.0274730223e-04     3.2487811375e-09          6.0943905145e-09          1.1171623704e-04     2.0699231129e-04     4.3854432412e-05
    725.0000     6.3765511092e-05     1.0175977460e-04     6.5424640796e-09          6.0263092095e-09          1.5853557963e-04     2.2230109072e-04     1.8290690305e-05
    730.0000     1.8141861258e-04     1.0078842808e-04     6.6620331390e-09          5.9594485634e-09          1.5997770628e-04     3.4139631886e-04     9.6406174206e-05
    735.0000     4.2457317978e-05     9.9832889423e-05     4.2884424063e-09          5.8937785531e-09          1.2835295224e-04     1.7081027022e-04     1.0553369230e-05
    740.0000     8.4040941982e-05     9.8892796433e-05     4.6003219473e-09          5.8292700911e-09          1.3293831950e-04     2.1697926149e-04     3.2550944642e-05
    745.0000     3.0973082304e-05     9.7967797591e-05     7.2985413608e-09          5.7658949908e-09          1.6744574193e-04     1.9841882424e-04     4.8348831371e-06
    750.0000     6.2462261551e-05     9.7057551666e-05     4.9398524106e-09          5.7036259324e-09          1.3775680390e-04     2.0021906545e-04     1.9486326686e-05
    755.0000     5.2343700944e-05     9.6161727344e-05     6.3864079763e-09          5.6424364310e-09          1.5663340921e-04     2.0897711016e-04     1.3110828389e-05
    760.0000     1.0919442062e-04     9.5280002881e-05     5.8384821661e-09          5.5823008055e-09          1.4976352389e-04     2.5895794451e-04     4.6043852862e-05
    765.0000     1.3227718313e-04     9.4412065765e-05     5.3811981819e-09          5.5231941492e-09          1.4377903510e-04     2.7605621824e-04     6.3382934423e-05
    770.0000     8.4461126429e-05     9.3557612392e-05     3.4637338307e-09          5.4650923017e-09          1.1535284948e-04     1.9981397591e-04     3.5701616191e-05
    775.0000     6.3446143231e-05     9.2716347755e-05     5.1349491358e-09          5.4079718218e-09          1.4045077643e-04     2.0389691966e-04     1.9742392860e-05
    780.0000     2.0435076445e-04     9.1887985150e-05     4.3246460594e-09          5.3518099617e-09          1.2889360070e-04     3.3324436515e-04     1.2531115091e-04
    785.0000     7.6889710177e-05     9.1072245891e-05     4.7561629338e-09          5.2965846419e-09          1.3517128218e-04     2.1206099236e-04     2.7878901562e-05
    790.0000     9.1610362151e-05     9.0268859032e-05     7.0766357012e-09          5.2422744279e-09          1.6488057408e-04     2.5649093623e-04     3.2720292486e-05
    795.0000     1.7116968350e-05     8.9477561112e-05     9.2629582851e-09          5.1888585072e-09          1.8863875675e-04     2.0575572510e-04     1.4239730406e-06
    800.0000     2.0385841011e-06     8.8698095895e-05     4.0676704365e-09          5.1363166674e-09          1.2500545088e-04     1.2704403498e-04     3.2711690383e-08
    805.0000     7.9772764465e-05     8.7930214135e-05     7.0478359555e-09          5.0846292755e-09          1.6454472525e-04     2.4431748971e-04     2.6046821118e-05
    810.0000     6.8372208679e-05     8.7173673337e-05     7.2431404020e-09          5.0337772578e-09          1.6680901705e-04     2.3518122573e-04     1.9877262333e-05
    815.0000     4.0232002152e-05     8.6428237542e-05     5.0181936982e-09          4.9837420804e-09          1.3884485194e-04     1.7907685410e-04     9.0386555276e-06
    820.0000     1.1402420947e-04     8.5693677103e-05     6.7867334410e-09          4.9345057310e-09          1.6146800050e-04     2.7549220997e-04     4.7193785792e-05
    825.0000     1.2579377779e-04     8.4969768486e-05     4.5703385686e-09          4.8860507009e-09          1.3250438727e-04     2.5829816506e-04     6.1262822086e-05
    830.0000     1.7518455249e-04     8.4256294068e-05     5.9140187387e-09          4.8383599684e-09          1.5072920880e-04     3.2591376130e-04     9.4164871436e-05
    835.0000     9.1638949269e-05     8.3553041948e-05     8.5523786437e-09          4.7914169819e-09          1.8125897991e-04     2.7289792918e-04     3.0772300282e-05
    840.0000     1.3450964479e-04     8.2859805760e-05     6.6363286304e-09          4.7452056445e-09          1.5966878238e-04     2.9417842717e-04     6.1502961709e-05
    845.0000     1.5665715398e-04     8.2176384503e-05     7.1410811318e-09          4.6997102989e-09          1.6562963888e-04     3.2228679286e-04     7.6147904404e-05
    850.0000     9.3938918486e-05     8.1502582364e-05     6.0270969278e-09          4.6549157128e-09          1.5216338442e-04     2.4610230290e-04     3.5857122433e-05
    855.0000     2.1707262705e-04     8.0838208559e-05     5.9355204996e-09          4.6108070650e-09          1.5100296537e-04     3.6807559242e-04     1.2801860918e-04
    860.0000     1.0907628720e-04     8.0183077173e-05     5.1711668028e-09          4.5673699319e-09          1.4094521769e-04     2.5002150489e-04     4.7586452354e-05
    865.0000     3.3798626285e-06     7.9537007010e-05     4.1845921071e-09          4.5245902748e-09          1.2678930964e-04     1.3016917227e-04     8.7758654287e-08
    870.0000     7.8188759941e-05     7.8899821446e-05     7.1513844175e-09          4.4824544273e-09          1.6574908259e-04     2.4393784253e-04     2.5061639136e-05
    875.0000     2.2503598020e-05     7.8271348287e-05     4.4890172854e-09          4.4409490833e-09          1.3132025283e-04     1.5382385085e-04     3.2921547669e-06
    880.0000     1.0174248904e-04     7.7651419637e-05     5.7370421870e-09          4.4000612856e-09          1.4845679932e-04     2.5019928836e-04     4.1373155548e-05
    885.0000     2.8465872938e-05     7.7039871763e-05     4.2871324395e-09          4.3597784151e-09          1.2833334711e-04     1.5679922004e-04     5.1677930661e-06
    890.0000     1.2423553558e-05     7.6436544971e-05     5.1534628540e-09          4.3200881796e-09          1.4070374160e-04     1.5312729516e-04     1.0079501689e-06
    895.0000     1.7813746909e-04     7.5841283485e-05     8.2492456758e-09          4.2809786041e-09          1.7801770190e-04     3.5615517099e-04     8.9098686414e-05
    900.0000     4.7909337060e-05     7.5253935327e-05     6.1402287311e-09          4.2424380203e-09          1.5358483875e-04     2.0149417581e-04     1.1391418974e-05
    905.0000     4.0995019463e-05     7.4674352207e-05     6.4943690376e-09          4.2044550578e-09          1.5795179041e-04     1.9894680988e-04     8.4474419160e-06
    910.0000     1.0044839604e-04     7.4102389414e-05     4.9167035419e-09          4.1670186343e-09          1.3743365063e-04     2.3788204668e-04     4.2415476110e-05
    915.0000     1.0855568398e-04     7.3537905705e-05     5.3878624851e-09          4.1301179470e-09          1.4386803857e-04     2.5242372255e-04     4.6684742643e-05
    920.0000     1.1508525530e-04     7.2980763211e-05     5.6290330267e-09          4.0937424643e-09          1.4705268877e-04     2.6213794408e-04     5.0525367608e-05
    925.0000     8.5163226867e-05     7.2430827334e-05     3.5761117118e-09          4.0578819172e-09          1.1720917520e-04     2.0237240207e-04     3.5838756353e-05
    930.0000     7.7488034986e-05     7.1887966654e-05     4.6952907279e-09          4.0225262915e-09          1.3430349534e-04     2.1179153033e-04     2.8350498987e-05
    935.0000     1.5359370090e-04     7.1352052835e-05     6.2180527803e-09          3.9876658201e-09          1.5455507614e-04     3.0814877704e-04     7.6557256473e-05
    940.0000     1.4635090490e-04     7.0822960541e-05     5.9363251805e-09          3.9532909759e-09          1.5101320079e-04     2.9736410569e-04     7.2028153215e-05
    945.0000     6.1366512612e-05     7.0300567345e-05     4.3859476702e-09          3.9193924643e-09          1.2980391585e-04     1.9117042846e-04     1.9698908981e-05
    950.0000     8.1929000781e-05     6.9784753653e-05     5.5961718004e-09          3.8859612166e-09          1.4662282765e-04     2.2855182843e-04     2.9369098532e-05
    955.0000     3.6202033211e-05     6.9275402616e-05     7.6404956183e-09          3.8529883831e-09          1.7132346006e-04     2.0752549327e-04     6.3153070398e-06
    960.0000     2.9302209615e-05     6.8772400061e-05     3.8590157077e-09          3.8204653272e-09          1.2175711373e-04     1.5105932334e-04     5.6839887096e-06
    965.0000     1.1515693542e-04     6.8275634410e-05     4.3891452717e-09          3.7883836184e-09          1.2985122439e-04     2.4500815981e-04     5.4125216828e-05
    970.0000     4.9028348144e-05     6.7784996613e-05     2.4801801245e-09          3.7567350271e-09          9.7610757430e-05     1.4663910557e-04     1.6392482158e-05
    975.0000     3.9462968486e-05     6.7300380074e-05     3.7101806994e-09          3.7255115183e-09          1.1938605519e-04     1.5884902368e-04     9.8038114785e-06
    980.0000     1.0330409175e-04     6.6821680584e-05     4.4318239057e-09          3.6947052465e-09          1.3048101286e-04     2.3378510461e-04     4.5647627512e-05
    985.0000     9.7486415933e-05     6.6348796259e-05     4.4903759499e-09          3.6643085498e-09          1.3134012429e-04     2.2882654023e-04     4.1531901335e-05
    990.0000     4.1323262821e-05     6.5881627474e-05     4.1899558630e-09          3.6343139449e-09          1.2687054206e-04     1.6819380488e-04     1.0152645345e-05
    995.0000     1.4589020295e-04     6.5420076801e-05     4.4584797734e-09          3.6047141223e-09          1.3087282337e-04     2.7676302632e-04     7.6903160076e-05
   1000.0000     1.5126004320e-04     6.4964048954e-05     4.1498783863e-09          3.5755019411e-09          1.2626231745e-04     2.7752236066e-04     8.2442368304e-05
   1005.0000     1.1852893124e-04     6.4513450725e-05     4.6619945755e-09          3.5466704242e-09          1.3382644866e-04     2.5235537990e-04     5.5671916115e-05
   1010.0000     4.5248658705e-05     6.4068190934e-05     5.1866723812e-09          3.5182127543e-09          1.4115636939e-04     1.8640502809e-04     1.0983829865e-05
   1015.0000     1.5275207681e-04     6.3628180375e-05     5.6972372890e-09          3.4901222688e-09          1.4794088944e-04     3.0069296625e-04     7.7598080394e-05
   1020.0000     7.0251417969e-05     6.3193331760e-05     5.4600870283e-09          3.4623924562e-09          1.4482910732e-04     2.1508052529e-04     2.2946111555e-05


==> data/convergence_P_kuramoto_RK4_MC_0_Richardson.txt <==
# Simulation Parameters
# M = 40
# N = 10
# T = 1
# time_stepping = RK4
# sampling = MC
# model = kuramoto
# true_grad_log = 0
# lambda = 1.000000e-03
# dim = 5
# Quantity of Interest = @(x)cos(x)
# Regression Slope = -0.968860
# Regression Intercept = 0.516855
# Regression Variance Slope = -1.172531
# Regression Variance Intercept  = 0.000997

# A = 
0	0	0	0	0	
0	0	0	0	0	
0	0	0	0	0	
0	0	0	0	0	
0	0	0	0	0	

# B = 
0	0	0	0	0	
0	0	0	0	0	
0	0	0	0	0	
0	0	0	0	0	
0	0	0	0	0	

# Diffusion = 
0.528	-0.032	-0.032	-0.032	-0.032	
-0.032	0.528	-0.032	-0.032	-0.032	
-0.032	-0.032	0.528	-0.032	-0.032	
-0.032	-0.032	-0.032	0.528	-0.032	
-0.032	-0.032	-0.032	-0.032	0.528	

# Sigma_0 = 
0.528	-0.032	-0.032	-0.032	-0.032	
-0.032	0.528	-0.032	-0.032	-0.032	
-0.032	-0.032	0.528	-0.032	-0.032	
-0.032	-0.032	-0.032	0.528	-0.032	
-0.032	-0.032	-0.032	-0.032	0.528	

# mu_0 = 
0	
0	
0	
0	
0	

           P                Error      Regression_line             Variance       Regression_line_Var         Statistical_Error          Upper_bound          Lower_bound
      5.0000     3.3840953292e-02     1.0868383915e-01     1.2964914845e-04          1.5102112994e-04          2.2317261675e-02     5.6158214967e-02     2.0392566259e-02
     10.0000     2.0277792162e-02     5.5527633425e-02     6.2787875869e-05          6.6999370313e-05          1.5530805000e-02     3.5808597162e-02     1.1482964639e-02
     15.0000     2.3436063535e-02     3.7488792683e-02     4.2159217989e-05          4.1648394586e-05          1.2726305506e-02     3.6162369041e-02     1.5188415156e-02
     20.0000     1.7475443556e-02     2.8369609484e-02     2.4115252447e-05          2.9723758682e-05          9.6250274701e-03     2.7100471026e-02     1.1268849430e-02
     25.0000     1.6799246816e-02     2.2853944029e-02     1.6995296550e-05          2.2880933279e-05          8.0801690098e-03     2.4879415826e-02     1.1343300645e-02
     30.0000     1.3987082651e-02     1.9153389814e-02     1.6872870785e-05          1.8476992013e-05          8.0510136261e-03     2.2038096277e-02     8.8772858883e-03
     35.0000     1.8552026136e-02     1.6496188347e-02     2.3213600499e-05          1.5421765199e-05          9.4433769214e-03     2.7995403058e-02     1.2294078176e-02
     40.0000     1.1312919073e-02     1.4494310177e-02     1.4442045295e-05          1.3186718413e-05          7.4485274521e-03     1.8761446525e-02     6.8215495956e-03
     45.0000     1.1376896894e-02     1.2931173465e-02     1.0455195250e-05          1.1485735620e-05          6.3375608931e-03     1.7714457787e-02     7.3066748351e-03
     50.0000     1.1338470499e-02     1.1676302902e-02     8.9109197730e-06          1.0150951211e-05          5.8508280952e-03     1.7189298594e-02     7.4791250238e-03
     55.0000     9.7746501793e-03     1.0646372358e-02     8.3400928548e-06          9.0776312082e-06          5.6603269085e-03     1.5434977088e-02     6.1900827960e-03
     60.0000     9.1933576477e-03     9.7856536610e-03     1.0108135451e-05          8.1971763198e-06          6.2314856294e-03     1.5424843277e-02     5.4793311880e-03
     65.0000     9.3351055768e-03     9.0554542322e-03     9.6603332723e-06          7.4628485886e-06          6.0918910282e-03     1.5426996605e-02     5.6488115193e-03
     70.0000     1.1247116103e-02     8.4280635154e-03     1.1256080548e-05          6.8417482893e-06          6.5758162255e-03     1.7822932329e-02     7.0974640033e-03
     75.0000     9.4795169380e-03     7.8831110166e-03     7.3777410565e-06          6.3100715646e-06          5.3237515008e-03     1.4803268439e-02     6.0703649163e-03
     80.0000     6.0131399098e-03     7.4052844341e-03     3.6174004345e-06          5.8501868613e-06          3.7278151120e-03     9.7409550218e-03     3.7119411284e-03
     85.0000     8.5651347820e-03     6.9828497711e-03     8.4722863394e-06          5.4487670620e-06          5.7050096583e-03     1.4270144440e-02     5.1409103909e-03
     90.0000     8.0699540238e-03     6.6066626423e-03     6.1813003167e-06          5.0955588428e-06          4.8729953105e-03     1.2942949334e-02     5.0316319924e-03
     95.0000     5.9618908458e-03     6.2694904521e-03     3.7147023996e-06          4.7825498875e-06          3.7776183950e-03     9.7395092408e-03     3.6494798227e-03
    100.0000     6.0281049943e-03     5.9655370326e-03     3.3799335250e-06          4.5033919390e-06          3.6033807223e-03     9.6314857166e-03     3.7728395070e-03
    105.0000     7.8493080702e-03     5.6901025014e-03     4.7409445924e-06          4.2529926935e-06          4.2676472143e-03     1.2116955285e-02     5.0847457744e-03
    110.0000     6.4128757313e-03     5.4393354729e-03     3.0959609281e-06          4.0272217213e-06          3.4486872142e-03     9.8615629454e-03     4.1702289355e-03
    115.0000     5.7353109604e-03     5.2100496214e-03     4.7522648057e-06          3.8226949972e-06          4.2727392242e-03     1.0008050185e-02     3.2867333002e-03
    120.0000     6.0711190653e-03     4.9995858959e-03     4.0837570024e-06          3.6366146378e-06          3.9608283099e-03     1.0031947375e-02     3.6741108507e-03
    125.0000     4.7499161120e-03     4.8057076544e-03     2.8446663251e-06          3.4666480639e-06          3.3057631728e-03     8.0556792848e-03     2.8007201222e-03
    130.0000     5.6232160303e-03     4.6265198860e-03     4.3047023429e-06          3.3108357510e-06          4.0665642157e-03     9.6897802460e-03     3.2632895402e-03
    135.0000     4.9882317003e-03     4.4604063031e-03     4.3015357202e-06          3.1675199980e-06          4.0650682187e-03     9.0532999190e-03     2.7484404271e-03
    140.0000     4.1072877610e-03     4.3059798498e-03     2.9671538362e-06          3.0352893492e-06          3.3761839667e-03     7.4834717277e-03     2.2542762725e-03
    145.0000     3.8811584308e-03     4.1620434044e-03     2.2727536460e-06          2.9129348078e-06          2.9548283210e-03     6.8359867518e-03     2.2035430015e-03
    150.0000     6.0497127651e-03     4.0275583032e-03     3.0980759406e-06          2.7994150330e-06          3.4498650022e-03     9.4995777674e-03     3.8527001344e-03
    155.0000     4.3184913071e-03     3.9016189291e-03     2.8482538427e-06          2.6938284452e-06          3.3078470282e-03     7.6263383353e-03     2.4453894319e-03
    160.0000     4.7850637668e-03     3.7834320419e-03     2.2806496877e-06          2.5953906984e-06          2.9599567295e-03     7.7450204963e-03     2.9563298462e-03
    165.0000     4.7626148526e-03     3.6722998496e-03     2.2941831295e-06          2.5034163538e-06          2.9687259743e-03     7.7313408269e-03     2.9338378351e-03
    170.0000     4.2481660353e-03     3.5676060525e-03     2.0525513895e-06          2.4173038718e-06          2.8080387138e-03     7.0562047491e-03     2.5575950962e-03
    175.0000     4.6492310571e-03     3.4688042687e-03     3.5090557485e-06          2.3365232448e-06          3.6715648658e-03     8.3207959228e-03     2.5977502179e-03
    180.0000     2.7574937441e-03     3.3754083794e-03     2.2522726063e-06          2.2606057443e-06          2.9414843947e-03     5.6989781388e-03     1.3342342370e-03
    185.0000     2.8766451997e-03     3.2869844327e-03     2.3700725209e-06          2.1891353749e-06          3.0174278113e-03     5.8940730110e-03     1.4039676111e-03
    190.0000     3.6963665208e-03     3.2031438190e-03     1.5357719887e-06          2.1217417131e-06          2.4289548517e-03     6.1253213726e-03     2.2305973230e-03
    195.0000     2.3276789232e-03     3.1235374921e-03     1.9754927979e-06          2.0580938765e-06          2.7548236118e-03     5.0825025351e-03     1.0660278342e-03
    200.0000     2.4001654472e-03     3.0478510525e-03     2.9024496942e-06          1.9978954223e-06          3.3391691699e-03     5.7393346171e-03     1.0037390322e-03
    205.0000     3.4117712618e-03     2.9758005467e-03     3.1012920582e-06          1.9408800118e-06          3.4516551929e-03     6.8634264547e-03     1.6959725903e-03
    210.0000     3.6395341896e-03     2.9071288641e-03     2.1137980189e-06          1.8868077104e-06          2.8496256718e-03     6.4891598614e-03     2.0412826005e-03
    215.0000     4.8712907959e-03     2.8416026340e-03     2.0713729364e-06          1.8354618181e-06          2.8208839523e-03     7.6921747483e-03     3.0848849376e-03
    220.0000     2.8624860999e-03     2.7790095435e-03     1.9669024967e-06          1.7866461437e-06          2.7488275012e-03     5.6113136011e-03     1.4602332457e-03
    225.0000     3.8692332142e-03     2.7191560118e-03     1.4627216788e-06          1.7401826518e-06          2.3704834109e-03     6.2397166251e-03     2.3993021743e-03
    230.0000     2.5981572951e-03     2.6618651657e-03     1.3836037918e-06          1.6959094254e-06          2.3054831005e-03     4.9036403956e-03     1.3766142673e-03
    235.0000     2.6827596702e-03     2.6069750732e-03     1.6088299316e-06          1.6536788951e-06          2.4860573335e-03     5.1688170036e-03     1.3924268247e-03
    240.0000     3.7790007948e-03     2.5543371957e-03     2.1146994692e-06          1.6133562959e-06          2.8502332327e-03     6.6292340275e-03     2.1542227877e-03
    245.0000     2.2069935353e-03     2.5038150300e-03     1.3412062652e-06          1.5748183181e-06          2.2698850165e-03     4.4768785518e-03     1.0879947732e-03
    250.0000     2.8725743881e-03     2.4552829112e-03     1.9046110434e-06          1.5379519241e-06          2.7049498672e-03     5.5775242553e-03     1.4794527531e-03
    255.0000     2.6525111211e-03     2.4086249571e-03     1.8407461208e-06          1.5026533088e-06          2.6592123454e-03     5.3117234665e-03     1.3245823680e-03
    260.0000     3.6176989625e-03     2.3637341327e-03     1.6922418247e-06          1.4688269821e-06          2.5496894308e-03     6.1673883934e-03     2.1220887917e-03
    265.0000     3.3159791638e-03     2.3205114206e-03     1.2383785630e-06          1.4363849594e-06          2.1811361919e-03     5.4971153556e-03     2.0002705243e-03
    270.0000     3.0975521449e-03     2.2788650831e-03     9.8065456771e-07          1.4052460434e-06          1.9409488884e-03     5.0385010333e-03     1.9043023366e-03
    275.0000     2.6373385637e-03     2.2387100041e-03     1.3412590682e-06          1.3753351871e-06          2.2699296985e-03     4.9072682622e-03     1.4173985052e-03
    280.0000     2.4403195935e-03     2.1999671020e-03     1.1978000011e-06          1.3465829264e-06          2.1451033738e-03     4.5854229672e-03     1.2987154644e-03
    285.0000     1.7734810433e-03     2.1625628026e-03     9.1739913423e-07          1.3189248744e-06          1.8773067182e-03     3.6507877615e-03     8.6152228410e-04
    290.0000     3.6857993395e-03     2.1264285682e-03     1.6387317625e-06          1.2923012691e-06          2.5090539928e-03     6.1948533322e-03     2.1929682661e-03
    295.0000     2.0841835678e-03     2.0915004723e-03     1.3811662821e-06          1.2666565687e-06          2.3034514080e-03     4.3876349759e-03     9.9001424874e-04
    300.0000     2.3151461327e-03     2.0577188183e-03     1.0373056868e-06          1.2419390884e-06          1.9962248186e-03     4.3113709513e-03     1.2432012175e-03
    305.0000     3.2415042742e-03     2.0250277948e-03     1.5870026304e-06          1.2181006735e-06          2.4691353355e-03     5.7106396097e-03     1.8399602632e-03
    310.0000     3.5482207628e-03     1.9933751638e-03     1.3951001891e-06          1.1950964056e-06          2.3150414438e-03     5.8632622066e-03     2.1472467268e-03
    315.0000     2.8202421058e-03     1.9627119790e-03     1.0622345813e-06          1.1728843370e-06          2.0200693967e-03     4.8403115026e-03     1.6432342280e-03
    320.0000     1.6347805816e-03     1.9329923304e-03     1.1577225429e-06          1.1514252514e-06          2.1089113117e-03     3.7436918934e-03     7.1386952405e-04
    325.0000     3.5580138475e-03     1.9041731117e-03     1.0652159236e-06          1.1306824462e-06          2.0229022449e-03     5.5809160924e-03     2.2683484807e-03
    330.0000     3.2965927822e-03     1.8762138095e-03     1.2369760505e-06          1.1106215362e-06          2.1799007307e-03     5.4764935129e-03     1.9843945667e-03
    335.0000     1.5107170557e-03     1.8490763107e-03     8.1979216200e-07          1.0912102748e-06          1.7746305445e-03     3.2853476003e-03     6.9468022876e-04
    340.0000     1.8178580255e-03     1.8227247275e-03     9.9635402664e-07          1.0724183915e-06          1.9564236833e-03     3.7742817088e-03     8.7555939266e-04
    345.0000     2.5836007285e-03     1.7971252364e-03     8.3162100714e-07          1.0542174442e-06          1.7873878317e-03     4.3709885602e-03     1.5271128332e-03
    350.0000     2.1834511410e-03     1.7722459325e-03     1.0552349754e-06          1.0365806836e-06          2.0134027619e-03     4.1968539029e-03     1.1359601729e-03
    355.0000     1.6662143603e-03     1.7480566944e-03     8.5301905484e-07          1.0194829310e-06          1.8102370014e-03     3.4764513616e-03     7.9859316459e-04
    360.0000     2.6290874348e-03     1.7245290618e-03     1.3503424402e-06          1.0029004647e-06          2.2776030204e-03     4.9066904552e-03     1.4087093537e-03
    365.0000     2.1179964488e-03     1.7016361216e-03     1.2508191540e-06          9.8681091732e-07          2.1920645205e-03     4.3100609693e-03     1.0407994200e-03
    370.0000     2.3427677788e-03     1.6793524050e-03     8.2365753953e-07          9.7119318140e-07          1.7788093782e-03     4.1215771570e-03     1.3316651991e-03
    375.0000     1.6502111355e-03     1.6576537907e-03     1.1119181084e-06          9.5602732222e-07          2.0667715416e-03     3.7169826771e-03     7.3263639574e-04
    380.0000     1.5291498858e-03     1.6365174177e-03     9.7794568060e-07          9.4129449829e-07          1.9382662682e-03     3.4674161541e-03     6.7436363834e-04
    385.0000     2.2898083139e-03     1.6159216035e-03     1.0635020522e-06          9.2697688797e-07          2.0212742228e-03     4.3110825367e-03     1.2162193765e-03
    390.0000     1.4656435948e-03     1.5958457689e-03     7.7404979804e-07          9.1305762193e-07          1.7244099583e-03     3.1900535530e-03     6.7337776974e-04
    395.0000     1.3197710422e-03     1.5762703690e-03     7.0844612049e-07          8.9952072079e-07          1.6497171323e-03     2.9694881745e-03     5.8656424998e-04
    400.0000     2.2497597421e-03     1.5571768287e-03     8.7916714874e-07          8.8635103774e-07          1.8377727059e-03     4.0875324480e-03     1.2382577904e-03
    405.0000     1.9429495195e-03     1.5385474831e-03     8.1810517292e-07          8.7353420536e-07          1.7728036643e-03     3.7157531839e-03     1.0159589856e-03
    410.0000     9.4028123131e-04     1.5203655226e-03     6.4254130212e-07          8.6105658653e-07          1.5711100109e-03     2.5113912422e-03     3.5204741464e-04
    415.0000     2.2465231478e-03     1.5026149414e-03     8.4910591331e-07          8.4890522900e-07          1.8060800859e-03     4.0526032337e-03     1.2453393443e-03
    420.0000     1.2994445112e-03     1.4852804902e-03     7.9925506498e-07          8.3706782319e-07          1.7522608989e-03     3.0517054101e-03     5.5331554357e-04
    425.0000     1.7675838160e-03     1.4683476319e-03     7.2429005133e-07          8.2553266318e-07          1.6680625472e-03     3.4356463632e-03     9.0939293989e-04
    430.0000     2.7589010450e-03     1.4518025002e-03     7.8681308316e-07          8.1428861043e-07          1.7385687045e-03     4.4974697495e-03     1.6924038181e-03
    435.0000     1.4089388926e-03     1.4356318617e-03     6.3909420255e-07          8.0332506005e-07          1.5668900052e-03     2.9758288979e-03     6.6707760134e-04
    440.0000     2.0519575703e-03     1.4198230798e-03     7.0432333546e-07          7.9263190949e-07          1.6449098837e-03     3.6968674540e-03     1.1389453159e-03
    445.0000     1.9677081074e-03     1.4043640816e-03     8.6548531486e-07          7.8219952939e-07          1.8234166791e-03     3.7911247865e-03     1.0212998553e-03
    450.0000     2.8215598079e-03     1.3892433266e-03     8.1556496949e-07          7.7201873636e-07          1.7700492611e-03     4.5916090691e-03     1.7338583555e-03
    455.0000     1.8351156604e-03     1.3744497779e-03     6.9412359485e-07          7.6208076770e-07          1.6329559706e-03     3.4680716310e-03     9.7104380914e-04
    460.0000     1.1056458304e-03     1.3599728746e-03     7.7879007134e-07          7.5237725776e-07          1.7296820338e-03     2.8353278642e-03     4.3115038574e-04
    465.0000     6.5314016072e-04     1.3458025067e-03     6.0484874038e-07          7.4290021585e-07          1.5243316309e-03     2.1774717916e-03     1.9591163991e-04
    470.0000     1.9895993937e-03     1.3319289910e-03     6.7653475297e-07          7.3364200566e-07          1.6121339606e-03     3.6017333543e-03     1.0990557484e-03
    475.0000     1.9217276753e-03     1.3183430491e-03     9.8370114456e-07          7.2459532598e-07          1.9439615009e-03     3.8656891762e-03     9.5533735120e-04
    480.0000     7.3473941225e-04     1.3050357860e-03     4.5883979701e-07          7.1575319264e-07          1.3276592048e-03     2.0623986171e-03     2.6175444429e-04
    485.0000     1.6115345798e-03     1.2919986710e-03     6.2906451601e-07          7.0710892162e-07          1.5545463147e-03     3.1660808946e-03     8.2027079802e-04
    490.0000     2.4012780636e-03     1.2792235188e-03     8.8615843047e-07          6.9865611326e-07          1.8450653719e-03     4.2463434355e-03     1.3579062613e-03
    495.0000     1.4579389596e-03     1.2667024722e-03     8.2744502867e-07          6.9038863736e-07          1.7828945067e-03     3.2408334663e-03     6.5587634536e-04
    500.0000     1.9149885809e-03     1.2544279860e-03     7.1679705854e-07          6.8230061930e-07          1.6594118175e-03     3.5744003984e-03     1.0259570435e-03
    505.0000     2.3746668489e-03     1.2423928115e-03     5.8079536687e-07          6.7438642693e-07          1.4937146586e-03     3.8683815075e-03     1.4577266054e-03
    510.0000     2.6298834024e-03     1.2305899822e-03     7.4790483648e-07          6.6664065832e-07          1.6950372326e-03     4.3249206350e-03     1.5991707812e-03
    515.0000     1.8267934865e-03     1.2190127999e-03     6.7958190017e-07          6.5905813017e-07          1.6157604487e-03     3.4425539352e-03     9.6938915264e-04
    520.0000     9.3583170088e-04     1.2076548222e-03     6.2140394396e-07          6.5163386696e-07          1.5450519056e-03     2.4808836065e-03     3.5301171327e-04
    525.0000     1.2292547283e-03     1.1965098501e-03     6.7469788669e-07          6.4436309074e-07          1.6099439125e-03     2.8391986409e-03     5.3221608568e-04
    530.0000     2.3778324148e-03     1.1855719170e-03     1.0178764263e-06          6.3724121148e-07          1.9774412961e-03     4.3552737109e-03     1.2982162244e-03
    535.0000     9.3850064463e-04     1.1748352773e-03     6.4117371705e-07          6.3026381798e-07          1.5694371448e-03     2.5079377894e-03     3.5119828876e-04
    540.0000     1.1127881965e-03     1.1642943969e-03     4.8175506383e-07          6.2342666935e-07          1.3604081201e-03     2.4731963166e-03     5.0068713185e-04
    545.0000     1.6111103461e-03     1.1539439431e-03     4.7741666177e-07          6.1672568689e-07          1.3542687502e-03     2.9653790964e-03     8.7532705365e-04
    550.0000     1.6816723975e-03     1.1437787755e-03     6.4637581853e-07          6.1015694651e-07          1.5757910218e-03     3.2574634193e-03     8.6816694108e-04
    555.0000     9.3221870553e-04     1.1337939377e-03     5.3003793416e-07          6.0371667151e-07          1.4269526018e-03     2.3591713074e-03     3.6836312490e-04
    560.0000     1.2953741267e-03     1.1239846489e-03     5.3624157500e-07          5.9740122577e-07          1.4352789396e-03     2.7306530663e-03     6.1450286338e-04
    565.0000     2.0020048275e-03     1.1143462963e-03     8.8096394401e-07          5.9120710733e-07          1.8396497186e-03     3.8416545462e-03     1.0433065444e-03
    570.0000     1.0037848865e-03     1.1048744276e-03     7.1880713245e-07          5.8513094233e-07          1.6617368865e-03     2.6655217730e-03     3.7800632825e-04
    575.0000     7.3149387768e-04     1.0955647442e-03     6.4294108140e-07          5.7916947920e-07          1.5715986951e-03     2.3030925727e-03     2.3233251647e-04
    580.0000     1.1430204744e-03     1.0864130948e-03     5.9819579547e-07          5.7331958327e-07          1.5159251195e-03     2.6589455938e-03     4.9135860765e-04
    585.0000     1.3762979126e-03     1.0774154686e-03     4.2931957148e-07          5.6757823156e-07          1.2842406573e-03     2.6605385699e-03     7.1195958805e-04
    590.0000     4.7601284249e-04     1.0685679899e-03     5.1811162179e-07          5.6194250791e-07          1.4108074306e-03     1.8868202731e-03     1.2008998920e-04
    595.0000     8.5097335410e-04     1.0598669124e-03     7.9463247379e-07          5.5640959834e-07          1.7471863413e-03     2.5981596954e-03     2.7871868333e-04
    600.0000     1.7295750466e-03     1.0513086134e-03     4.3932015520e-07          5.5097678663e-07          1.2991121230e-03     3.0286871697e-03     9.8769852229e-04
    605.0000     1.7645488521e-03     1.0428895894e-03     6.7879460856e-07          5.4564145018e-07          1.6148242530e-03     3.3793731051e-03     9.2136397923e-04
    610.0000     1.4593346399e-03     1.0346064507e-03     5.3882370228e-07          5.4040105601e-07          1.4387303899e-03     2.8980650298e-03     7.3485500479e-04
    615.0000     1.2063115988e-03     1.0264559169e-03     2.7241935318e-07          5.3525315700e-07          1.0229986252e-03     2.2293102240e-03     6.5275243332e-04
    620.0000     7.2554221342e-04     1.0184348128e-03     3.3696954853e-07          5.3019538832e-07          1.1377619336e-03     1.8633041471e-03     2.8251507103e-04
    625.0000     1.4441391975e-03     1.0105400639e-03     6.4041789205e-07          5.2522546404e-07          1.5685118342e-03     3.0126510317e-03     6.9226007255e-04
    630.0000     1.0813719892e-03     1.0027686926e-03     4.8573042419e-07          5.2034117385e-07          1.3660095159e-03     2.4473815051e-03     4.7780265420e-04
    635.0000     1.0387195535e-03     9.9511781445e-04     4.7445551719e-07          5.1554038002e-07          1.3500623374e-03     2.3887818909e-03     4.5166882541e-04
    640.0000     7.1854152551e-04     9.8758463429e-04     2.7936903448e-07          5.1082101448e-07          1.0359652904e-03     1.7545068159e-03     2.9427182568e-04
    645.0000     2.6342707878e-03     9.8016644305e-04     4.6717958927e-07          5.0618107597e-07          1.3396705230e-03     3.9739413108e-03     1.7462217081e-03
    650.0000     4.3579038669e-04     9.7286061438e-04     4.6555121556e-07          5.0161862744e-07          1.3373337466e-03     1.7731241333e-03     1.0710657961e-04
    655.0000     1.3528939720e-03     9.6566460149e-04     7.2731761794e-07          4.9713179351e-07          1.6715452016e-03     3.0244391736e-03     6.0517735500e-04
    660.0000     2.1347478917e-03     9.5857593419e-04     5.0004821818e-07          4.9271875801e-07          1.3859961165e-03     3.5207440082e-03     1.2943708916e-03
    665.0000     9.8830534328e-05     9.5159221599e-04     5.3714797380e-07          4.8837776174e-07          1.4364914396e-03     1.5353219740e-03     6.3618411520e-06
    670.0000     7.3401590640e-04     9.4471112140e-04     6.4733810461e-07          4.8410710022e-07          1.5769635578e-03     2.3109794642e-03     2.3313896086e-04
    675.0000     9.0490862803e-04     9.3793039332e-04     4.5608215420e-07          4.7990512164e-07          1.3236635538e-03     2.2285721818e-03     3.6743688707e-04
    680.0000     8.9688606745e-04     9.3124784050e-04     3.7938077721e-07          4.7577022482e-07          1.2072403214e-03     2.1041263889e-03     3.8229862152e-04
    685.0000     1.7465652103e-03     9.2466133519e-04     5.4046907615e-07          4.7170085731e-07          1.4409253981e-03     3.1874906084e-03     9.5701930090e-04
    690.0000     1.3233838296e-04     9.1816881085e-04     3.0591067938e-07          4.6769551359e-07          1.0840601763e-03     1.2163985593e-03     1.4397787198e-05
    695.0000     1.4213770128e-03     9.1176825993e-04     5.3219731835e-07          4.6375273329e-07          1.4298563628e-03     2.8512333755e-03     7.0857497311e-04
    700.0000     1.6380322421e-03     9.0545773182e-04     5.0012059693e-07          4.5987109955e-07          1.3860964199e-03     3.0241286620e-03     8.8724717962e-04
    705.0000     1.6644028898e-03     8.9923533081e-04     5.6263208681e-07          4.5604923739e-07          1.4701725833e-03     3.1345754731e-03     8.8376783505e-04
    710.0000     9.4182340062e-04     8.9309921418e-04     4.7722366870e-07          4.5228581223e-07          1.3539949947e-03     2.2958183953e-03     3.8636824226e-04
    715.0000     9.6337497487e-04     8.8704759036e-04     4.5448148679e-07          4.4857952840e-07          1.3213387452e-03     2.2847137201e-03     4.0621778302e-04
    720.0000     8.2119971066e-04     8.8107871718e-04     3.7211557396e-07          4.4492912775e-07          1.1956250202e-03     2.0168247309e-03     3.3437162609e-04
    725.0000     1.6303762279e-03     8.7519090013e-04     6.7431785972e-07          4.4133338831e-07          1.6094904442e-03     3.2398666720e-03     8.2044321988e-04
    730.0000     9.6863530784e-04     8.6938249079e-04     4.4552624690e-07          4.3779112302e-07          1.3082559498e-03     2.2768912576e-03     4.1207693009e-04
    735.0000     1.0662761788e-03     8.6365188524e-04     5.6906607483e-07          4.3430117849e-07          1.4785547785e-03     2.5448309573e-03     4.4676637015e-04
    740.0000     5.4849733385e-04     8.5799752260e-04     5.1046726233e-07          4.3086243382e-07          1.4003610374e-03     1.9488583712e-03     1.5437208249e-04
    745.0000     4.3508774892e-04     8.5241788354e-04     3.6510667289e-07          4.2747379950e-07          1.1843115277e-03     1.6193992766e-03     1.1689603175e-04
    750.0000     1.2568501791e-03     8.4691148895e-04     5.8784573077e-07          4.2413421628e-07          1.5027535258e-03     2.7596037049e-03     5.7242725464e-04
    755.0000     1.1337964780e-03     8.4147689859e-04     3.6570639684e-07          4.2084265420e-07          1.1852838032e-03     2.3190802812e-03     5.5431218313e-04
    760.0000     6.8293034550e-04     8.3611270984e-04     5.5195162357e-07          4.1759811152e-07          1.4561515571e-03     2.1390819026e-03     2.1803459524e-04
    765.0000     1.4635172941e-03     8.3081755648e-04     5.1472448294e-07          4.1439961384e-07          1.4061883137e-03     2.8697056078e-03     7.4637721172e-04
    770.0000     6.8618127433e-04     8.2559010747e-04     3.0290600224e-07          4.1124621311e-07          1.0787231796e-03     1.7649044539e-03     2.6678200069e-04
    775.0000     1.1459710926e-03     8.2042906589e-04     4.1553099386e-07          4.0813698681e-07          1.2634491941e-03     2.4094202867e-03     5.4504801523e-04
    780.0000     1.0035221977e-03     8.1533316779e-04     3.4884216923e-07          4.0507103709e-07          1.1576320993e-03     2.1611542970e-03     4.6598098186e-04
    785.0000     1.0163789910e-03     8.1030118120e-04     3.1616332721e-07          4.0204748991e-07          1.1020766933e-03     2.1184556843e-03     4.8763175035e-04
    790.0000     5.7182699296e-04     8.0533190508e-04     3.8690436822e-07          3.9906549434e-07          1.2191520910e-03     1.7909790839e-03     1.8257394115e-04
    795.0000     6.9220059453e-04     8.0042416838e-04     2.3684482480e-07          3.9612422174e-07          9.5386743260e-04     1.6460680271e-03     2.9108254043e-04
    800.0000     6.6827790036e-04     7.9557682911e-04     3.6414612439e-07          3.9322286508e-07          1.1827526163e-03     1.8510305167e-03     2.4126849778e-04
    805.0000     1.2291487113e-03     7.9078877342e-04     4.5175518511e-07          3.9036063824e-07          1.3173696213e-03     2.5465183326e-03     5.9328320366e-04
    810.0000     8.0502424520e-04     7.8605891475e-04     4.1063369606e-07          3.8753677533e-07          1.2559818497e-03     2.0610060949e-03     3.1444062051e-04
    815.0000     1.0979898129e-03     7.8138619302e-04     3.9642485326e-07          3.8475053005e-07          1.2340606615e-03     2.3320504744e-03     5.1696206513e-04
    820.0000     8.5486810187e-04     7.7676957379e-04     3.2795113496e-07          3.8200117509e-07          1.1224335526e-03     1.9773016545e-03     3.6959432565e-04
    825.0000     1.3573159389e-03     7.7220804750e-04     4.8768592919e-07          3.7928800150e-07          1.3687564669e-03     2.7260724058e-03     6.7580984063e-04
    830.0000     1.1255457753e-03     7.6770062873e-04     3.4724706347e-07          3.7661031817e-07          1.1549823890e-03     2.2805281643e-03     5.5550872470e-04
    835.0000     1.0970460365e-04     7.6324635551e-04     3.5836131200e-07          3.7396745123e-07          1.1733204235e-03     1.2830250271e-03     9.3802535467e-06
    840.0000     5.5853589001e-04     7.5884428855e-04     4.2470436977e-07          3.7135874353e-07          1.2773191876e-03     1.8358550776e-03     1.6992754180e-04
    845.0000     8.0663618237e-04     7.5449351067e-04     3.8617814920e-07          3.6878355417e-07          1.2180073801e-03     2.0246435625e-03     3.2137110096e-04
    850.0000     1.0001167495e-03     7.5019312607e-04     3.4281441060e-07          3.6624125794e-07          1.1475869639e-03     2.1477037134e-03     4.6572229976e-04
    855.0000     1.1688581684e-03     7.4594225976e-04     3.0134519254e-07          3.6373124489e-07          1.0759403755e-03     2.2447985439e-03     6.0862005700e-04
    860.0000     5.8951867856e-04     7.4174005692e-04     4.0573447000e-07          3.6125291985e-07          1.2484668758e-03     1.8379855543e-03     1.8908324473e-04
    865.0000     1.1013352590e-03     7.3758568238e-04     3.8056792989e-07          3.5880570202e-07          1.2091276853e-03     2.3104629444e-03     5.2497676091e-04
    870.0000     7.8446538806e-04     7.3347831999e-04     2.9393786197e-07          3.5638902450e-07          1.0626343165e-03     1.8470997045e-03     3.3316336068e-04
    875.0000     2.2621387099e-04     7.2941717212e-04     3.2612717773e-07          3.5400233391e-07          1.1193078960e-03     1.3455217670e-03     3.8031874836e-05
    880.0000     5.3804756709e-04     7.2540145914e-04     4.3993720492e-07          3.5164508997e-07          1.3000241407e-03     1.8380717078e-03     1.5749939637e-04
    885.0000     1.5270249369e-03     7.2143041888e-04     4.2317302700e-07          3.4931676514e-07          1.2750143139e-03     2.8020392508e-03     8.3218147546e-04
    890.0000     7.9584611281e-04     7.1750330619e-04     2.0938688970e-07          3.4701684425e-07          8.9687271978e-04     1.6927188326e-03     3.7417379844e-04
    895.0000     6.3801754420e-04     7.1361939242e-04     4.5285772786e-07          3.4474482411e-07          1.3189762118e-03     1.9569937560e-03     2.0800597112e-04
    900.0000     8.4326518851e-04     7.0977796501e-04     3.0367846786e-07          3.4250021322e-07          1.0800977743e-03     1.9233629628e-03     3.6971502097e-04
    905.0000     6.6757207523e-07     7.0597832702e-04     3.4438312956e-07          3.4028253136e-07          1.1502096463e-03     1.1508772184e-03     3.8722851448e-10
    910.0000     1.5687710282e-03     7.0221979670e-04     4.2557284035e-07          3.3809130936e-07          1.2786245045e-03     2.8473955327e-03     8.6431354925e-04
    915.0000     3.2873807014e-04     6.9850170708e-04     3.0663778267e-07          3.3592608871e-07          1.0853477350e-03     1.4140858052e-03     7.6423027771e-05
    920.0000     3.1440566850e-04     6.9482340560e-04     2.1208389744e-07          3.3378642132e-07          9.0263032323e-04     1.2170359917e-03     8.1222679572e-05
    925.0000     2.8947351269e-04     6.9118425370e-04     3.1946020804e-07          3.3167186917e-07          1.1078078963e-03     1.3972814090e-03     5.9969963106e-05
    930.0000     7.5284150798e-05     6.8758362642e-04     2.2075629221e-07          3.2958200409e-07          9.2090030522e-04     9.9618445602e-04     5.6894115615e-06
    935.0000     8.3314774378e-04     6.8402091209e-04     2.6212316323e-07          3.2751640745e-07          1.0034801163e-03     1.8366278601e-03     3.7794001607e-04
    940.0000     2.8939072395e-05     6.8049551195e-04     3.3344194977e-07          3.2547466989e-07          1.1317908792e-03     1.1607299516e-03     7.2150280081e-07
    945.0000     1.3602496755e-03     6.7700683980e-04     5.0231218376e-07          3.2345639111e-07          1.3891301181e-03     2.7493797937e-03     6.7298056966e-04
    950.0000     1.6755010333e-03     6.7355432171e-04     4.7350071989e-07          3.2146117957e-07          1.3487032163e-03     3.0242042496e-03     9.2827847624e-04
    955.0000     7.8993660535e-04     6.7013739565e-04     3.2788029387e-07          3.1948865232e-07          1.1223123170e-03     1.9122489224e-03     3.2631726611e-04
    960.0000     7.4038494720e-04     6.6675551123e-04     3.6143723098e-07          3.1753843468e-07          1.1783451390e-03     1.9187300862e-03     2.8569410257e-04
    965.0000     5.3112924541e-04     6.6340812937e-04     2.5452849366e-07          3.1561016010e-07          9.8883601331e-04     1.5199652587e-03     1.8559521259e-04
    970.0000     9.3396253143e-04     6.6009472203e-04     4.0658428079e-07          3.1370346990e-07          1.2497736487e-03     2.1837361802e-03     3.9944660808e-04
    975.0000     1.2542928071e-04     6.5681477190e-04     3.2847597555e-07          3.1181801306e-07          1.1233313437e-03     1.2487606244e-03     1.2598494982e-05
    980.0000     6.1464680779e-04     6.5356777215e-04     3.6279856193e-07          3.0995344606e-07          1.1805621354e-03     1.7952089432e-03     2.1044385934e-04
    985.0000     9.2930270202e-04     6.5035322617e-04     2.9516454988e-07          3.0810943261e-07          1.0648493484e-03     1.9941520504e-03     4.3306803601e-04
    990.0000     4.1531466771e-04     6.4717064732e-04     3.1097474938e-07          3.0628564355e-07          1.0929961561e-03     1.5083108238e-03     1.1435724686e-04
    995.0000     1.4582383841e-03     6.4401955862e-04     4.0341781010e-07          3.0448175658e-07          1.2448975296e-03     2.7031359137e-03     7.8666380558e-04
   1000.0000     7.7637106454e-04     6.4089949260e-04     3.5352105133e-07          3.0269745614e-07          1.1653696713e-03     1.9417407358e-03     3.1041838837e-04


==> data/convergence_P_kuramoto_RK4_rQMC_0_5_Richardson.txt <==
# Simulation Parameters
# M = 40
# N = 10
# T = 1
# time_stepping = RK4
# sampling = rQMC
# model = kuramoto
# true_grad_log = 0
# lambda = 1.000000e-03
# dim = 5
# Quantity of Interest = @(x)cos(x)
# Regression Slope = -1.294839
# Regression Intercept = 0.482611
# Regression Variance Slope = -2.050754
# Regression Variance Intercept  = 0.002304

# A = 
0	0	0	0	0	
0	0	0	0	0	
0	0	0	0	0	
0	0	0	0	0	
0	0	0	0	0	

# B = 
0	0	0	0	0	
0	0	0	0	0	
0	0	0	0	0	
0	0	0	0	0	
0	0	0	0	0	

# Diffusion = 
0.528	-0.032	-0.032	-0.032	-0.032	
-0.032	0.528	-0.032	-0.032	-0.032	
-0.032	-0.032	0.528	-0.032	-0.032	
-0.032	-0.032	-0.032	0.528	-0.032	
-0.032	-0.032	-0.032	-0.032	0.528	

# Sigma_0 = 
0.528	-0.032	-0.032	-0.032	-0.032	
-0.032	0.528	-0.032	-0.032	-0.032	
-0.032	-0.032	0.528	-0.032	-0.032	
-0.032	-0.032	-0.032	0.528	-0.032	
-0.032	-0.032	-0.032	-0.032	0.528	

# mu_0 = 
0	
0	
0	
0	
0	

           P                Error      Regression_line             Variance       Regression_line_Var         Statistical_Error          Upper_bound          Lower_bound
      5.0000     2.5259802536e-02     6.0054297538e-02     5.8550752795e-05          8.4938377639e-05          1.4997618876e-02     4.0257421412e-02     1.5849440968e-02
     10.0000     1.5598326281e-02     2.4477037794e-02     1.8502976020e-05          2.0500549363e-05          8.4309568068e-03     2.4029283088e-02     1.0125469906e-02
     15.0000     5.5794877158e-03     1.4479351589e-02     6.0084081044e-06          8.9257691122e-06          4.8043626605e-03     1.0383850376e-02     2.9979903449e-03
     20.0000     6.8305491613e-05     9.9763947580e-03     1.7397347360e-06          4.9479697620e-06          2.5852204861e-03     2.6535259777e-03     1.7582794454e-06
     25.0000     3.3016145880e-03     7.4729281738e-03     3.1802483444e-06          3.1310387451e-06          3.4953171587e-03     6.7969317467e-03     1.6037617110e-03
     30.0000     4.4286199824e-03     5.9015199678e-03     1.9414788789e-06          2.1543049841e-06          2.7310044418e-03     7.1596244242e-03     2.7393441033e-03
     35.0000     5.0745434051e-03     4.8336878283e-03     1.7829400722e-06          1.5704199032e-06          2.6171248692e-03     7.6916682743e-03     3.3479070927e-03
     40.0000     4.2630359234e-03     4.0661967843e-03     1.0590811939e-06          1.1942316438e-06          2.0170687431e-03     6.2801046665e-03     2.8938172609e-03
     45.0000     3.9518874756e-03     3.4910344644e-03     1.0077213340e-06          9.3796651711e-07          1.9675523568e-03     5.9194398324e-03     2.6383264400e-03
     50.0000     4.0389114477e-03     3.0458294050e-03     1.0057642563e-06          7.5570096977e-07          1.9656408540e-03     6.0045523017e-03     2.7167397106e-03
     55.0000     5.4204966260e-03     2.6922087541e-03     1.2801615448e-06          6.2153238944e-07          2.2176267924e-03     7.6381234184e-03     3.8467280591e-03
     60.0000     2.1345364827e-03     2.4053520433e-03     3.6262056933e-07          5.1995854992e-07          1.1802725021e-03     3.3148089847e-03     1.3745123827e-03
     65.0000     2.3237699177e-03     2.1685394833e-03     3.3297828254e-07          4.4124540527e-07          1.1310037003e-03     3.4547736181e-03     1.5630276329e-03
     70.0000     1.9779488156e-03     1.9701231137e-03     3.4255898305e-07          3.7903326672e-07          1.1471593565e-03     3.1251081721e-03     1.2518867513e-03
     75.0000     1.3852860110e-03     1.8017553924e-03     2.4632605597e-07          3.2902593264e-07          9.7277241769e-04     2.3580584287e-03     8.1381246070e-04
     80.0000     1.7952421721e-03     1.6573077439e-03     2.1416142355e-07          2.8823725442e-07          9.0704053090e-04     2.7022827030e-03     1.1926562875e-03
     85.0000     1.7182242252e-03     1.5321858093e-03     1.7910901349e-07          2.5453993940e-07          8.2949694769e-04     2.5477211729e-03     1.1587981132e-03
     90.0000     3.6123718748e-04     1.4228820589e-03     2.0659033975e-07          2.2638563885e-07          8.9086331679e-04     1.2521005043e-03     1.0421871501e-04
     95.0000     7.4711744866e-04     1.3266753994e-03     1.1495693109e-07          2.0262588392e-07          6.6454386346e-04     1.4116613121e-03     3.9540963353e-04
    100.0000     6.1465419568e-04     1.2414245860e-03     1.9637356204e-07          1.8239440716e-07          8.6855551114e-04     1.4832097068e-03     2.5471771020e-04
    105.0000     8.7767671135e-04     1.1654230989e-03     1.2755032195e-07          1.6502793972e-07          6.9999808342e-04     1.5776747948e-03     4.8826057956e-04
    110.0000     3.7541917209e-04     1.0972952499e-03     1.3707836931e-07          1.5001175893e-07          7.2567228385e-04     1.1010914559e-03     1.2799986233e-04
    115.0000     1.3865152385e-04     1.0359205314e-03     9.9043611452e-08          1.3694153115e-07          6.1683542194e-04     7.5548694579e-04     2.5446164456e-05
    120.0000     3.8944712941e-04     9.8037767961e-04     9.3929328492e-08          1.2549610925e-07          6.0069868348e-04     9.9014581288e-04     1.5317851636e-04
    125.0000     7.3728480391e-04     9.2990273436e-04     4.8256107570e-08          1.1541783462e-07          4.3055854752e-04     1.1678433514e-03     4.6546386671e-04
    130.0000     4.4243128079e-04     8.8385719365e-04     8.1703795597e-08          1.0649806911e-07          5.6024396576e-04     1.0026752465e-03     1.9522316811e-04
    135.0000     4.4055377823e-04     8.4170354982e-04     8.3087848755e-08          9.8566428973e-08          5.6496927330e-04     1.0055230515e-03     1.9302156347e-04
    140.0000     3.2540634053e-04     8.0298629555e-04     6.7721352535e-08          9.1482677332e-08          5.1005720062e-04     8.3546354115e-04     1.2674315664e-04
    145.0000     4.3310335479e-04     7.6731703086e-04     3.5579575722e-08          8.5130550950e-08          3.6970596167e-04     8.0280931645e-04     2.3365263965e-04
    150.0000     3.8298217397e-05     7.3436267917e-04     7.8366456012e-08          7.9413011661e-08          5.4868258348e-04     5.8698080088e-04     2.4988099332e-06
    155.0000     1.0972887280e-03     7.0383608438e-04     7.6468902494e-08          7.4248558988e-08          5.4199901828e-04     1.6392877463e-03     7.3449127848e-04
    160.0000     5.6972735847e-04     6.7548844874e-04     3.6543968238e-08          6.9568341506e-08          3.7468294381e-04     9.4441030228e-04     3.4369517381e-04
    165.0000     5.1760624931e-04     6.4910320660e-04     8.7461391673e-08          6.5313875283e-08          5.7964789506e-04     1.0972541444e-03     2.4416971282e-04
    170.0000     6.1159805004e-04     6.2449102726e-04     6.1692699560e-08          6.1435227956e-08          4.8682509655e-04     1.0984231466e-03     3.4053559047e-04
    175.0000     8.1310803444e-04     6.0148571270e-04     4.8028819602e-08          5.7889562995e-08          4.2954337777e-04     1.2426514122e-03     5.3204355556e-04
    180.0000     8.2579818772e-04     5.7994080954e-04     6.2968945388e-08          5.4639964801e-08          4.9183483061e-04     1.3176330183e-03     5.1755127365e-04
    185.0000     6.8902662937e-04     5.5972679507e-04     5.1626719406e-08          5.1654484451e-08          4.4534167251e-04     1.1343683019e-03     4.1852165226e-04
    190.0000     6.0674985644e-04     5.4072872754e-04     4.7425447647e-08          4.8905359991e-08          4.2683673656e-04     1.0335865930e-03     3.5618243385e-04
    195.0000     1.2300081655e-03     5.2284427427e-04     6.4447311655e-08          4.6368375741e-08          4.9757491140e-04     1.7275830769e-03     8.7574375288e-04
    200.0000     9.8479846463e-04     5.0598204884e-04     6.5420527415e-08          4.4022333031e-08          5.0131776162e-04     1.4861162263e-03     6.5259230658e-04
    205.0000     9.3507096849e-04     4.9006020270e-04     6.7360927727e-08          4.1848610749e-08          5.0869808330e-04     1.4437690518e-03     6.0560774248e-04
    210.0000     9.2312462112e-04     4.7500522704e-04     5.9274122751e-08          3.9830798734e-08          4.7718703876e-04     1.4003116599e-03     6.0854957545e-04
    215.0000     7.4560539534e-04     4.6075092951e-04     4.9747860948e-08          3.7954390518e-08          4.3716287882e-04     1.1827682742e-03     4.7002225009e-04
    220.0000     9.0728441984e-04     4.4723755672e-04     5.5181975110e-08          3.6206524713e-08          4.6042054210e-04     1.3677049619e-03     6.0185861819e-04
    225.0000     9.0724126877e-04     4.3441103925e-04     4.4037185577e-08          3.4575766436e-08          4.1130676157e-04     1.3185480303e-03     6.2423719184e-04
    230.0000     6.6957623564e-04     4.2222233943e-04     3.9799768713e-08          3.3051921843e-08          3.9101763578e-04     1.0605938714e-03     4.2271820290e-04
    235.0000     7.3676303340e-04     4.1062688636e-04     4.7749664191e-08          3.1625880172e-08          4.2829325229e-04     1.1650562857e-03     4.6591720422e-04
    240.0000     1.1223639766e-03     3.9958408473e-04     4.9630393642e-08          3.0289478725e-08          4.3664644762e-04     1.5590104242e-03     8.0801313218e-04
    245.0000     7.7140530564e-04     3.8905688651e-04     4.1126146293e-08          2.9035387076e-08          3.9747981534e-04     1.1688851210e-03     5.0908864771e-04
    250.0000     8.5061474558e-04     3.7901141644e-04     3.4144588549e-08          2.7857007419e-08          3.6217378614e-04     1.2127885317e-03     5.9659654299e-04
    255.0000     7.3598637636e-04     3.6941664364e-04     2.0962601148e-08          2.6748388561e-08          2.8377795645e-04     1.0197643328e-03     5.3117757579e-04
    260.0000     8.2729268583e-04     3.6024409276e-04     2.8612426534e-08          2.5704151452e-08          3.3153807892e-04     1.1588307647e-03     5.9060667774e-04
    265.0000     8.0806045115e-04     3.5146758946e-04     4.0252645132e-08          2.4719424517e-08          3.9323601251e-04     1.2012964637e-03     5.4354750261e-04
    270.0000     5.2646462777e-04     3.4306303536e-04     2.9600023091e-08          2.3789787360e-08          3.3721128200e-04     8.6367590977e-04     3.2091320501e-04
    275.0000     6.4684227120e-04     3.3500820879e-04     2.3712058423e-08          2.2911221603e-08          3.0181491620e-04     9.4865718740e-04     4.4104965352e-04
    280.0000     8.2786178407e-04     3.2728258775e-04     3.4348193113e-08          2.2080067864e-08          3.6325200435e-04     1.1911137884e-03     5.7539014340e-04
    285.0000     6.2328371122e-04     3.1986719252e-04     2.2971180855e-08          2.1292988002e-08          2.9706243178e-04     9.2034614299e-04     4.2210486525e-04
    290.0000     8.5780863717e-04     3.1274444518e-04     3.5487636051e-08          2.0546931912e-08          3.6922798195e-04     1.2270366191e-03     5.9968516549e-04
    295.0000     7.9703520199e-04     3.0589804411e-04     3.4689160880e-08          1.9839108251e-08          3.6505051765e-04     1.1620857196e-03     5.4665942665e-04
    300.0000     6.7079382963e-04     2.9931285169e-04     3.2056269978e-08          1.9166958575e-08          3.5092359104e-04     1.0217174207e-03     4.4040000960e-04
    305.0000     8.0661723620e-04     2.9297479349e-04     3.2797295505e-08          1.8528134437e-08          3.5495646270e-04     1.1615736989e-03     5.6012921638e-04
    310.0000     6.6652374576e-04     2.8687076769e-04     3.2028983825e-08          1.7920477068e-08          3.5077420695e-04     1.0172979527e-03     4.3669988962e-04
    315.0000     9.6712104996e-04     2.8098856353e-04     3.4458461662e-08          1.7341999317e-08          3.6383461397e-04     1.3309556639e-03     7.0274551634e-04
    320.0000     6.7177191494e-04     2.7531678775e-04     1.8726998789e-08          1.6790869555e-08          2.6821938511e-04     9.3999130005e-04     4.8008689621e-04
    325.0000     7.8131840182e-04     2.6984479820e-04     2.6005877746e-08          1.6265397320e-08          3.1607622491e-04     1.0973946267e-03     5.5627978319e-04
    330.0000     5.9434096258e-04     2.6456264366e-04     2.4625284214e-08          1.5764020476e-08          3.0757192953e-04     9.0191289211e-04     3.9165775641e-04
    335.0000     8.0844812754e-04     2.5946100939e-04     2.5997176378e-08          1.5285293720e-08          3.1602334213e-04     1.1244714697e-03     5.8124051392e-04
    340.0000     5.8288322159e-04     2.5453116767e-04     2.1397809271e-08          1.4827878261e-08          2.8670860485e-04     8.6959182644e-04     3.9070382181e-04
    345.0000     3.8025030203e-04     2.4976493287e-04     1.4005786991e-08          1.4390532559e-08          2.3195825337e-04     6.1220855540e-04     2.3617816334e-04
    350.0000     5.1155740599e-04     2.4515462050e-04     1.4588823223e-08          1.3972103974e-08          2.3673703406e-04     7.4829444005e-04     3.4971658965e-04
    355.0000     6.2788386903e-04     2.4069300994e-04     2.0699285705e-08          1.3571521255e-08          2.8199002813e-04     9.0987389716e-04     4.3328878234e-04
    360.0000     5.0986275437e-04     2.3637331041e-04     1.7263260995e-08          1.3187787744e-08          2.5752386965e-04     7.6738662402e-04     3.3876017663e-04
    365.0000     6.1183286957e-04     2.3218912981e-04     1.8432333124e-08          1.2819975240e-08          2.6610082850e-04     8.7793369808e-04     4.2638693686e-04
    370.0000     5.1310112446e-04     2.2813444630e-04     1.7747177943e-08          1.2467218444e-08          2.6110832769e-04     7.7420945215e-04     3.4005366790e-04
    375.0000     4.8237627516e-04     2.2420358220e-04     1.2100656416e-08          1.2128709918e-08          2.1560584799e-04     6.9798212315e-04     3.3337081727e-04
    380.0000     4.4090427474e-04     2.2039118003e-04     1.4569451925e-08          1.1803695508e-08          2.3657981003e-04     6.7748408477e-04     2.8693896115e-04
    385.0000     4.8057707139e-04     2.1669218057e-04     1.0572511135e-08          1.1491470193e-08          2.0153252536e-04     6.8210959675e-04     3.3858828940e-04
    390.0000     5.4942285002e-04     2.1310180264e-04     1.7945547310e-08          1.1191374290e-08          2.6256354382e-04     8.1198639384e-04     3.7176173198e-04
    395.0000     4.6654287990e-04     2.0961552449e-04     1.6378961961e-08          1.0902790014e-08          2.5084142455e-04     7.1738430445e-04     3.0341095761e-04
    400.0000     4.2853606916e-04     2.0622906670e-04     1.0329446088e-08          1.0625138323e-08          1.9920240986e-04     6.2773847902e-04     2.9254724493e-04
    405.0000     4.0045328960e-04     2.0293837629e-04     9.9816968514e-09          1.0357876047e-08          1.9582054699e-04     5.9627383659e-04     2.6894159581e-04
    410.0000     4.1571944805e-04     1.9973961222e-04     1.1974722796e-08          1.0100493255e-08          2.1448099005e-04     6.3020043811e-04     2.7423443247e-04
    415.0000     5.3871406082e-04     1.9662913183e-04     1.4860974630e-08          9.8525108509e-09          2.3893497053e-04     7.7764903135e-04     3.7319256841e-04
    420.0000     4.8205807063e-04     1.9360347837e-04     1.4416048869e-08          9.6134783630e-09          2.3533102926e-04     7.1738909989e-04     3.2392460868e-04
    425.0000     5.3358539394e-04     1.9065936946e-04     1.3370378849e-08          9.3829719213e-09          2.2663549454e-04     7.6022088848e-04     3.7451400894e-04
    430.0000     5.0301479917e-04     1.8779368634e-04     1.7478624200e-08          9.1605923963e-09          2.5912522595e-04     7.6214002512e-04     3.3199133997e-04
    435.0000     4.7807095610e-04     1.8500346396e-04     1.2562085115e-08          8.9459636891e-09          2.1967818776e-04     6.9774914386e-04     3.2755588606e-04
    440.0000     3.7337937676e-04     1.8228588173e-04     1.0837119263e-08          8.7387311575e-09          2.0403891139e-04     5.7741828816e-04     2.4144049791e-04
    445.0000     3.8708573288e-04     1.7963825496e-04     9.1362902999e-09          8.5385601656e-09          1.8734452972e-04     5.7443026260e-04     2.6084169717e-04
    450.0000     4.6305528289e-04     1.7705802684e-04     8.5681453963e-09          8.3451347469e-09          1.8142598313e-04     6.4448126602e-04     3.3270198269e-04
    455.0000     3.6489096862e-04     1.7454276105e-04     1.0838264045e-08          8.1581563704e-09          2.0404968796e-04     5.6894065658e-04     2.3402338616e-04
    460.0000     2.6387922197e-04     1.7209013481e-04     7.0682565640e-09          7.9773427999e-09          1.6478293120e-04     4.2866215318e-04     1.6244084828e-04
    465.0000     3.7281556199e-04     1.6969793245e-04     1.0698586417e-08          7.8024270401e-09          2.0273058373e-04     5.7554614572e-04     2.4149487282e-04
    470.0000     3.6211343824e-04     1.6736403935e-04     1.1608662221e-08          7.6331563615e-09          2.1117726390e-04     5.7329070214e-04     2.2872539475e-04
    475.0000     3.5965894869e-04     1.6508643638e-04     8.5326609045e-09          7.4692913962e-09          1.8104991061e-04     5.4070885929e-04     2.3923144063e-04
    480.0000     3.7465388118e-04     1.6286319455e-04     6.7092030787e-09          7.3106053006e-09          1.6054306135e-04     5.3519694253e-04     2.6226893230e-04
    485.0000     5.4659783535e-04     1.6069247020e-04     1.4623137003e-08          7.1568829787e-09          2.3701528033e-04     7.8361311568e-04     3.8127130293e-04
    490.0000     2.7233007678e-04     1.5857250031e-04     8.7490592329e-09          7.0079203603e-09          1.8333135561e-04     4.5566143239e-04     1.6276047400e-04
    495.0000     3.6730300140e-04     1.5650159824e-04     9.5575147580e-09          6.8635237309e-09          1.9161458372e-04     5.5891758512e-04     2.4137994300e-04
    500.0000     3.3092044331e-04     1.5447814969e-04     5.9304131005e-09          6.7235091083e-09          1.5093798384e-04     4.8185842715e-04     2.2726247717e-04
    505.0000     4.7696315518e-04     1.5250060888e-04     9.7378318486e-09          6.5877016629e-09          1.9341368832e-04     6.7037684350e-04     3.3935219214e-04
    510.0000     2.4239593025e-04     1.5056749506e-04     5.0272029496e-09          6.4559351771e-09          1.3896943136e-04     3.8136536160e-04     1.5406692090e-04
    515.0000     4.3850118302e-04     1.4867738910e-04     7.5668947991e-09          6.3280515425e-09          1.7049628459e-04     6.0899746761e-04     3.1573741721e-04
    520.0000     3.5474780782e-04     1.4682893040e-04     8.5957155237e-09          6.2039002901e-09          1.8171764019e-04     5.3646544801e-04     2.3458362066e-04
    525.0000     3.2508691277e-04     1.4502081395e-04     9.3133941864e-09          6.0833381524e-09          1.8915161936e-04     5.1423853213e-04     2.0551066139e-04
    530.0000     3.5906368186e-04     1.4325178752e-04     9.7034494971e-09          5.9662286545e-09          1.9307193371e-04     5.5213561557e-04     2.3350554464e-04
    535.0000     3.2893712910e-04     1.4152064908e-04     7.0481741010e-09          5.8524417318e-09          1.6454867251e-04     4.9348580162e-04     2.1925582164e-04
    540.0000     3.3453106501e-04     1.3982624436e-04     6.4669318018e-09          5.7418533725e-09          1.5761778202e-04     4.9214884703e-04     2.2739265596e-04
    545.0000     2.6421310635e-04     1.3816746446e-04     5.6818941557e-09          5.6343452835e-09          1.4774154659e-04     4.1195465294e-04     1.6945691733e-04
    550.0000     4.0632123660e-04     1.3654324376e-04     1.0005958879e-08          5.5298045771e-09          1.9605838831e-04     6.0237962491e-04     2.7407458765e-04
    555.0000     1.9475212775e-04     1.3495255780e-04     5.9772425131e-09          5.4281234777e-09          1.5153275170e-04     3.4628487946e-04     1.0952944675e-04
    560.0000     2.3801688587e-04     1.3339442135e-04     4.1457939747e-09          5.3291990472e-09          1.2620016693e-04     3.6421705280e-04     1.5554471578e-04
    565.0000     2.1728322183e-04     1.3186788658e-04     6.4034705139e-09          5.2329329270e-09          1.5684250803e-04     3.7412572986e-04     1.2619286705e-04
    570.0000     1.5232786891e-04     1.3037204132e-04     6.5006386481e-09          5.1392310962e-09          1.5802801470e-04     3.1035588361e-04     7.4765070915e-05
    575.0000     3.1772684274e-04     1.2890600744e-04     6.6747566992e-09          5.0480036441e-09          1.6013040104e-04     4.7785724377e-04     2.1125628608e-04
    580.0000     1.6604278319e-04     1.2746893925e-04     3.9094829729e-09          4.9591645571e-09          1.2255068253e-04     2.8859346572e-04     9.5533021792e-05
    585.0000     1.3977245987e-04     1.2606002208e-04     3.6730527459e-09          4.8726315180e-09          1.1878720229e-04     2.5855966217e-04     7.5558346476e-05
    590.0000     2.0018469783e-04     1.2467847088e-04     6.7932133220e-09          4.7883257172e-09          1.6154506584e-04     3.6172976367e-04     1.1078411917e-04
    595.0000     1.7541864761e-04     1.2332352888e-04     3.6686184989e-09          4.7061716753e-09          1.1871547846e-04     2.9413412607e-04     1.0461792496e-04
    600.0000     2.1288296655e-04     1.2199446640e-04     5.6104135310e-09          4.6260970757e-09          1.4680927975e-04     3.5969224630e-04     1.2599425735e-04
    605.0000     1.4529698621e-04     1.2069057957e-04     3.4770031774e-09          4.5480326074e-09          1.1557359303e-04     2.6087057924e-04     8.0926006536e-05
    610.0000     2.2314893512e-04     1.1941118932e-04     5.3883646272e-09          4.4719118163e-09          1.4387474258e-04     3.6702367770e-04     1.3567366432e-04
    615.0000     1.8947366700e-04     1.1815564024e-04     4.7060695972e-09          4.3976709656e-09          1.3445756567e-04     3.2393123267e-04     1.1082682640e-04
    620.0000     1.3995898932e-04     1.1692329959e-04     2.7551815253e-09          4.3252489035e-09          1.0288005321e-04     2.4283904252e-04     8.0664618370e-05
    625.0000     9.9568768750e-05     1.1571355635e-04     3.5775551614e-09          4.2545869385e-09          1.1723282777e-04     2.1680159652e-04     4.5728167455e-05
    630.0000     1.1902738062e-04     1.1452582032e-04     4.7357164298e-09          4.1856287221e-09          1.3488042199e-04     2.5390780261e-04     5.5797880930e-05
    635.0000     2.3521291665e-04     1.1335952119e-04     5.4793001929e-09          4.1183201374e-09          1.4508369867e-04     3.8029661533e-04     1.4547885501e-04
    640.0000     1.6398976975e-04     1.1221410782e-04     1.5581433169e-09          4.0526091942e-09          7.7367715271e-05     2.4135748502e-04     1.1142245943e-04
    645.0000     1.6258299438e-04     1.1108904736e-04     2.6880166314e-09          3.9884459295e-09          1.0161832852e-04     2.6420132290e-04     1.0004957496e-04
    650.0000     1.1850568014e-04     1.0998382455e-04     4.2583096728e-09          3.9257823134e-09          1.2790122141e-04     2.4640690156e-04     5.6993518190e-05
    655.0000     9.9825698646e-05     1.0889794102e-04     2.9236859499e-09          3.8645721607e-09          1.0597939397e-04     2.0580509261e-04     4.8420425286e-05
    660.0000     1.3970748767e-04     1.0783091457e-04     2.6429416167e-09          3.8047710460e-09          1.0076271391e-04     2.4047020158e-04     8.1166739092e-05
    665.0000     3.5121746609e-05     1.0678227859e-04     4.2714845607e-09          3.7463362246e-09          1.2809892696e-04     1.6322067357e-04     7.5574806664e-06
    670.0000     1.1729446297e-04     1.0575158137e-04     2.9179209949e-09          3.6892265563e-09          1.0587485676e-04     2.2316931973e-04     6.1648218758e-05
    675.0000     1.4964626330e-04     1.0473838558e-04     3.0277516247e-09          3.6334024343e-09          1.0784901780e-04     2.5749528110e-04     8.6968600056e-05
    680.0000     9.0651432106e-05     1.0374226768e-04     3.7163508238e-09          3.5788257169e-09          1.1948528497e-04     2.1013671708e-04     3.9106360169e-05
    685.0000     7.2699711043e-05     1.0276281739e-04     5.0374631758e-09          3.5254596632e-09          1.3911117330e-04     2.1181088434e-04     2.4952674185e-05
    690.0000     3.8103825710e-05     1.0179963719e-04     4.4276114230e-09          3.4732688719e-09          1.3041898651e-04     1.6852281222e-04     8.6154599165e-06
    695.0000     1.7450816762e-04     1.0085234183e-04     4.7343815224e-09          3.4222192230e-09          1.3486141055e-04     3.0936957817e-04     9.8435989553e-05
    700.0000     3.2574800281e-05     9.9920557848e-05     2.6129395044e-09          3.3722778230e-09          1.0018916309e-04     1.3276396337e-04     7.9925123237e-06
    705.0000     7.6413567522e-05     9.9003923171e-05     2.1574973650e-09          3.3234129521e-09          9.1039781841e-05     1.6745334936e-04     3.4869611887e-05
    710.0000     6.8921047218e-06     9.8102086653e-05     3.2222348362e-09          3.2755940148e-09          1.1125887536e-04     1.1815098008e-04     4.0203735477e-07
    715.0000     1.3951395442e-04     9.7214707685e-05     3.3910671546e-09          3.2287914920e-09          1.1413642530e-04     2.5365037972e-04     7.6736110150e-05
    720.0000     9.1991861144e-05     9.6341455806e-05     2.3034723246e-09          3.1829768962e-09          9.4069226009e-05     1.8606108715e-04     4.5482387780e-05
    725.0000     1.5059741151e-04     9.5482010334e-05     2.7725505414e-09          3.1381227288e-09          1.0320382822e-04     2.5380123974e-04     8.9359612183e-05
    730.0000     1.4389555454e-04     9.4636060009e-05     3.3223341008e-09          3.0942024388e-09          1.1297379644e-04     2.5686935098e-04     8.0608801857e-05
    735.0000     5.7896140914e-05     9.3803302658e-05     1.3413975635e-09          3.0511903844e-09          7.1785185657e-05     1.2968132657e-04     2.5847693121e-05
    740.0000     1.1302535387e-04     9.2983444868e-05     3.1061908636e-09          3.0090617956e-09          1.0923709453e-04     2.2226244840e-04     5.7475883617e-05
    745.0000     1.0555145317e-04     9.2176201672e-05     2.4885320693e-09          2.9677927392e-09          9.7774970198e-05     2.0332642337e-04     5.4794202747e-05
    750.0000     6.0426584471e-05     9.1381296259e-05     2.5827743174e-09          2.9273600849e-09          9.9609165330e-05     1.6003574980e-04     2.2815977776e-05
    755.0000     1.5806538017e-04     9.0598459679e-05     3.2114280947e-09          2.8877414735e-09          1.1107214848e-04     2.6913752865e-04     9.2832331979e-05
    760.0000     2.9065792046e-05     8.9827430576e-05     2.1311785168e-09          2.8489152861e-09          9.0482790575e-05     1.1954858262e-04     7.0667526854e-06
    765.0000     1.6919144514e-04     8.9067954924e-05     1.7755706806e-09          2.8108606152e-09          8.2589541266e-05     2.5178098640e-04     1.1369303741e-04
    770.0000     1.1187987719e-04     8.8319785773e-05     1.5226317498e-09          2.7735572363e-09          7.6480991952e-05     1.8836086915e-04     6.6452798703e-05
    775.0000     1.0947173308e-04     8.7582683010e-05     2.1989911888e-09          2.7369855820e-09          9.1911068706e-05     2.0138280179e-04     5.9508856952e-05
    780.0000     5.4227902712e-05     8.6856413127e-05     1.0194736133e-09          2.7011267163e-09          6.2581225882e-05     1.1680912859e-04     2.5174962505e-05
    785.0000     1.2292996663e-06     8.6140748996e-05     2.7489492080e-09          2.6659623101e-09          1.0276362818e-04     1.0399292785e-04     1.4531542682e-08
    790.0000     1.0089670032e-04     8.5435469658e-05     2.2720377445e-09          2.6314746184e-09          9.3425158278e-05     1.9432185860e-04     5.2388054586e-05
    795.0000     3.5883116735e-05     8.4740360117e-05     1.9683456132e-09          2.5976464580e-09          8.6957440783e-05     1.2284055752e-04     1.0481864399e-05
    800.0000     3.7582356520e-05     8.4055211144e-05     9.4561818730e-10          2.5644611864e-09          6.0271774723e-05     9.7854131244e-05     1.4434071446e-05
    805.0000     2.2802632071e-05     8.3379819083e-05     1.9172151620e-09          2.5319026813e-09          8.5820590574e-05     1.0862322264e-04     4.7868219769e-06
    810.0000     1.0213832303e-04     8.2713985675e-05     3.3608293853e-09          2.4999553217e-09          1.1362641492e-04     2.1576473794e-04     4.8350055390e-05
    815.0000     1.1329538741e-04     8.2057517879e-05     2.0704821045e-09          2.4686039689e-09          8.9184999033e-05     2.0248038644e-04     6.3393028006e-05
    820.0000     2.5796304791e-05     8.1410227706e-05     2.7082784775e-09          2.4378339489e-09          1.0200060098e-04     1.2779690577e-04     5.2070849202e-06
    825.0000     1.6385040665e-05     8.0771932054e-05     2.2947045765e-09          2.4076310354e-09          9.3890026632e-05     1.1027506730e-04     2.4345444912e-06
    830.0000     6.6032558451e-05     8.0142452555e-05     1.1429317733e-09          2.3779814339e-09          6.6262256982e-05     1.3229481543e-04     3.2958954297e-05
    835.0000     5.2992112157e-05     7.9521615424e-05     1.6484428833e-09          2.3488717654e-09          7.9578000605e-05     1.3257011276e-04     2.1182481423e-05
    840.0000     6.4212259332e-05     7.8909251317e-05     2.4866715620e-09          2.3202890520e-09          9.7738413495e-05     1.6195067283e-04     2.5459691995e-05
    845.0000     1.8608379309e-05     7.8305195185e-05     2.1999988959e-09          2.2922207026e-09          9.1932125824e-05     1.1054050513e-04     3.1325330032e-06
    850.0000     5.3335943734e-05     7.7709286149e-05     1.7140967903e-09          2.2646544989e-09          8.1147237966e-05     1.3448318170e-04     2.1153001126e-05
    855.0000     7.4636905523e-05     7.7121367367e-05     3.1871063815e-09          2.2375785822e-09          1.1065074729e-04     1.8528765281e-04     3.0064969692e-05
    860.0000     2.8010549841e-05     7.6541285908e-05     1.2448061820e-09          2.2109814413e-09          6.9152349408e-05     9.7162899249e-05     8.0750050531e-06
    865.0000     4.6892958837e-05     7.5968892635e-05     1.6379236302e-09          2.1848518999e-09          7.9323687621e-05     1.2621664646e-04     1.7422025146e-05
    870.0000     6.6673650162e-07     7.5404042090e-05     2.2197859810e-09          2.1591791050e-09          9.2344625315e-05     9.3011361816e-05     4.7793898929e-09
    875.0000     1.5517169353e-05     7.4846592381e-05     1.9272943870e-09          2.1339525161e-09          8.6045883790e-05     1.0156305314e-04     2.3707690670e-06
    880.0000     2.0060419540e-05     7.4296405076e-05     1.6062402136e-09          2.1091618941e-09          7.8552736454e-05     9.8613155994e-05     4.0807986324e-06
    885.0000     3.5733567687e-05     7.3753345099e-05     1.6126289857e-09          2.0847972914e-09          7.8708801995e-05     1.1444236968e-04     1.1157474834e-05
    890.0000     1.1384293109e-04     7.3217280631e-05     2.6684511416e-09          2.0608490417e-09          1.0124782420e-04     2.1509075529e-04     6.0254625736e-05
    895.0000     2.2250394410e-05     7.2688083011e-05     1.0023229542e-09          2.0373077507e-09          6.2052589477e-05     8.4302983887e-05     5.8726278546e-06
    900.0000     1.5252618000e-05     7.2165626648e-05     1.0719109114e-09          2.0141642868e-09          6.4170499121e-05     7.9423117120e-05     2.9291516661e-06
    905.0000     4.1429569033e-05     7.1649788928e-05     1.5014265694e-09          1.9914097727e-09          7.5946562193e-05     1.1737613123e-04     1.4623153552e-05
    910.0000     5.2004583326e-05     7.1140450127e-05     3.0353226428e-09          1.9690355765e-09          1.0798377408e-04     1.5998835741e-04     1.6904209349e-05
    915.0000     4.1054623491e-05     7.0637493329e-05     1.2789779694e-09          1.9470333041e-09          7.0095090891e-05     1.1114971438e-04     1.5164070545e-05
    920.0000     4.9559656553e-05     7.0140804346e-05     1.5275484996e-09          1.9253947909e-09          7.6604375307e-05     1.2616403186e-04     1.9467985617e-05
    925.0000     3.0869364974e-05     6.9650271637e-05     1.3322678947e-09          1.9041120948e-09          7.1540480460e-05     1.0240984543e-04     9.3049422138e-06
    930.0000     4.9628624730e-06     6.9165786235e-05     2.0257195744e-09          1.8831774886e-09          8.8215669339e-05     9.3178531812e-05     2.6433131588e-07
    935.0000     8.8805835894e-05     6.8687241676e-05     1.8275875128e-09          1.8625834533e-09          8.3790573390e-05     1.7259640928e-04     4.5693166628e-05
    940.0000     1.2093164255e-05     6.8214533922e-05     1.7793300313e-09          1.8423226713e-09          8.2676926940e-05     9.4770091194e-05     1.5431516404e-06
    945.0000     7.8945257458e-05     6.7747561301e-05     1.2534029397e-09          1.8223880200e-09          6.9390725122e-05     1.4833598258e-04     4.2015117079e-05
    950.0000     5.2099139932e-05     6.7286224434e-05     2.5023920525e-09          1.8027725656e-09          9.8046873020e-05     1.5014601295e-04     1.8077871855e-05
    955.0000     6.8695287386e-05     6.6830426180e-05     1.7415181989e-09          1.7834695573e-09          8.1793742504e-05     1.5048902989e-04     3.1358049903e-05
    960.0000     2.5691317551e-06     6.6380071563e-05     9.4898811058e-10          1.7644724211e-09          6.0379075230e-05     6.2948206985e-05     1.0485505928e-07
    965.0000     6.3934011555e-06     6.5935067725e-05     1.5397448595e-09          1.7457747550e-09          7.6909582318e-05     8.3302983474e-05     4.9068564691e-07
    970.0000     4.8539808654e-05     6.5495323857e-05     1.9661185646e-09          1.7273703227e-09          8.6908233659e-05     1.3544804231e-04     1.7394958125e-05
    975.0000     5.7739426743e-05     6.5060751151e-05     1.6687247199e-09          1.7092530494e-09          8.0066053256e-05     1.3780548000e-04     2.4192371745e-05
    980.0000     8.5692102341e-05     6.4631262744e-05     1.6175147756e-09          1.6914170163e-09          7.8827944041e-05     1.6452004638e-04     4.4633687900e-05
    985.0000     1.3659765427e-05     6.4206773664e-05     1.3008817817e-09          1.6738564560e-09          7.0692768035e-05     8.4352533461e-05     2.2120164487e-06
    990.0000     9.6390581059e-06     6.3787200782e-05     1.2484845472e-09          1.6565657476e-09          6.9254445610e-05     7.8893503716e-05     1.1776817709e-06
    995.0000     1.8758231900e-05     6.3372462761e-05     9.9220355961e-10          1.6395394127e-09          6.1738555171e-05     8.0496787071e-05     4.3712460686e-06
   1000.0000     3.3225606806e-05     6.2962480009e-05     1.8854971676e-09          1.6227721108e-09          8.5107731253e-05     1.1833333806e-04     9.3290780580e-06


==> data/hist_MF_dim1.txt <==
-1.16825	0.00157480315
-1.10475	0.00157480315
-1.04125	0
-0.97775	0
-0.91425	0
-0.85075	0
-0.78725	0
-0.72375	0.003149606299
-0.66025	0.004724409449
-0.59675	0.003149606299
-0.53325	0.004724409449
-0.46975	0.004724409449
-0.40625	0.01102362205
-0.34275	0.004724409449
-0.27925	0.006299212598
-0.21575	0.01732283465
-0.15225	0.007874015748
-0.08875	0.01732283465
-0.02525	0.02834645669
0.03825	0.03464566929
0.10175	0.03307086614
0.16525	0.03622047244
0.22875	0.04724409449
0.29225	0.05984251969
0.35575	0.05039370079
0.41925	0.08818897638
0.48275	0.08188976378
0.54625	0.1039370079
0.60975	0.1133858268
0.67325	0.1307086614
0.73675	0.157480315
0.80025	0.188976378
0.86375	0.1669291339
0.92725	0.2062992126
0.99075	0.1968503937
1.05425	0.2692913386
1.11775	0.3023622047
1.18125	0.2881889764
1.24475	0.3007874016
1.30825	0.3338582677
1.37175	0.3874015748
1.43525	0.3826771654
1.49875	0.3874015748
1.56225	0.4173228346
1.62575	0.4551181102
1.68925	0.4614173228
1.75275	0.4598425197
1.81625	0.4929133858
1.87975	0.4503937008
1.94325	0.4724409449
2.00675	0.5212598425
2.07025	0.4661417323
2.13375	0.4897637795
2.19725	0.4834645669
2.26075	0.4755905512
2.32425	0.4173228346
2.38775	0.4188976378
2.45125	0.4236220472
2.51475	0.4047244094
2.57825	0.3968503937
2.64175	0.3858267717
2.70525	0.3338582677
2.76875	0.2834645669
2.83225	0.2456692913
2.89575	0.2818897638
2.95925	0.2960629921
3.02275	0.231496063
3.08625	0.1811023622
3.14975	0.1748031496
3.21325	0.157480315
3.27675	0.1480314961
3.34025	0.09606299213
3.40375	0.1559055118
3.46725	0.08976377953
3.53075	0.08031496063
3.59425	0.06614173228
3.65775	0.08346456693
3.72125	0.03307086614
3.78475	0.03779527559
3.84825	0.04724409449
3.91175	0.02677165354
3.97525	0.03622047244
4.03875	0.02047244094
4.10225	0.0125984252
4.16575	0.0188976378
4.22925	0.006299212598
4.29275	0.009448818898
4.35625	0.007874015748
4.41975	0.003149606299
4.48325	0.009448818898
4.54675	0.006299212598
4.61025	0.003149606299
4.67375	0.00157480315
4.73725	0
4.80075	0
4.86425	0.00157480315
4.92775	0
4.99125	0
5.05475	0
5.11825	0.003149606299


==> data/hist_MF_dim2.txt <==
-5.2473	0.001529051988
-5.1819	0
-5.1165	0
-5.0511	0
-4.9857	0
-4.9203	0.001529051988
-4.8549	0
-4.7895	0.001529051988
-4.7241	0
-4.6587	0.004587155963
-4.5933	0.006116207951
-4.5279	0.003058103976
-4.4625	0.003058103976
-4.3971	0.003058103976
-4.3317	0.009174311927
-4.2663	0.01070336391
-4.2009	0.009174311927
-4.1355	0.01834862385
-4.0701	0.01529051988
-4.0047	0.02905198777
-3.9393	0.03363914373
-3.8739	0.0244648318
-3.8085	0.03516819572
-3.7431	0.05351681957
-3.6777	0.06422018349
-3.6123	0.04587155963
-3.5469	0.08868501529
-3.4815	0.07798165138
-3.4161	0.122324159
-3.3507	0.1437308869
-3.2853	0.1330275229
-3.2199	0.125382263
-3.1545	0.1834862385
-3.0891	0.1865443425
-3.0237	0.2247706422
-2.9583	0.2431192661
-2.8929	0.2767584098
-2.8275	0.2981651376
-2.7621	0.3012232416
-2.6967	0.3486238532
-2.6313	0.3440366972
-2.5659	0.374617737
-2.5005	0.3853211009
-2.4351	0.4250764526
-2.3697	0.4327217125
-2.3043	0.4694189602
-2.2389	0.4342507645
-2.1735	0.496941896
-2.1081	0.496941896
-2.0427	0.4831804281
-1.9773	0.4877675841
-1.9119	0.4480122324
-1.8465	0.495412844
-1.7811	0.4648318043
-1.7157	0.495412844
-1.6503	0.4480122324
-1.5849	0.3899082569
-1.5195	0.4571865443
-1.4541	0.3837920489
-1.3887	0.371559633
-1.3233	0.3241590214
-1.2579	0.3348623853
-1.1925	0.3241590214
-1.1271	0.2706422018
-1.0617	0.2645259939
-0.9963	0.2415902141
-0.9309	0.2110091743
-0.8655	0.1926605505
-0.8001	0.1743119266
-0.7347	0.1422018349
-0.6693	0.129969419
-0.6039	0.1116207951
-0.5385	0.1070336391
-0.4731	0.0993883792
-0.4077	0.07339449541
-0.3423	0.06116207951
-0.2769	0.06727828746
-0.2115	0.03669724771
-0.1461	0.03975535168
-0.0807	0.04434250765
-0.0153	0.0122324159
0.0501	0.02599388379
0.1155	0.02140672783
0.1809	0.007645259939
0.2463	0.01834862385
0.3117	0.0122324159
0.3771	0.006116207951
0.4425	0
0.5079	0.007645259939
0.5733	0.006116207951
0.6387	0.001529051988
0.7041	0.003058103976
0.7695	0
0.8349	0.003058103976
0.9003	0.001529051988
0.9657	0
1.0311	0
1.0965	0
1.1619	0
1.2273	0.001529051988


==> data/hist_SDE_dim1.txt <==
-0.8705	0.005084745763
-0.8115	0
-0.7525	0.006779661017
-0.6935	0.003389830508
-0.6345	0.001694915254
-0.5755	0.003389830508
-0.5165	0.006779661017
-0.4575	0.003389830508
-0.3985	0.005084745763
-0.3395	0.005084745763
-0.2805	0.008474576271
-0.2215	0.01525423729
-0.1625	0.01186440678
-0.1035	0.01186440678
-0.0445	0.02203389831
0.0145	0.0186440678
0.0735	0.05084745763
0.1325	0.03220338983
0.1915	0.04406779661
0.2505	0.0593220339
0.3095	0.05593220339
0.3685	0.06949152542
0.4275	0.06949152542
0.4865	0.07966101695
0.5455	0.09152542373
0.6045	0.1033898305
0.6635	0.1084745763
0.7225	0.1542372881
0.7815	0.1694915254
0.8405	0.193220339
0.8995	0.1881355932
0.9585	0.2254237288
1.0175	0.193220339
1.0765	0.2508474576
1.1355	0.2966101695
1.1945	0.2983050847
1.2535	0.3406779661
1.3125	0.3457627119
1.3715	0.3983050847
1.4305	0.3813559322
1.4895	0.4050847458
1.5485	0.4406779661
1.6075	0.4152542373
1.6665	0.4593220339
1.7255	0.4813559322
1.7845	0.5288135593
1.8435	0.4762711864
1.9025	0.4491525424
1.9615	0.4186440678
2.0205	0.4491525424
2.0795	0.4661016949
2.1385	0.5203389831
2.1975	0.4033898305
2.2565	0.4711864407
2.3155	0.493220339
2.3745	0.4559322034
2.4335	0.4322033898
2.4925	0.4033898305
2.5515	0.3915254237
2.6105	0.4
2.6695	0.3627118644
2.7285	0.3355932203
2.7875	0.2983050847
2.8465	0.2593220339
2.9055	0.2406779661
2.9645	0.2338983051
3.0235	0.2237288136
3.0825	0.2271186441
3.1415	0.1983050847
3.2005	0.1694915254
3.2595	0.1372881356
3.3185	0.1474576271
3.3775	0.1305084746
3.4365	0.106779661
3.4955	0.07457627119
3.5545	0.0593220339
3.6135	0.0593220339
3.6725	0.06440677966
3.7315	0.05084745763
3.7905	0.04915254237
3.8495	0.0406779661
3.9085	0.03220338983
3.9675	0.02881355932
4.0265	0.03050847458
4.0855	0.02203389831
4.1445	0.01525423729
4.2035	0.01016949153
4.2625	0.01186440678
4.3215	0.001694915254
4.3805	0.006779661017
4.4395	0.01016949153
4.4985	0.003389830508
4.5575	0.005084745763
4.6165	0.003389830508
4.6755	0
4.7345	0.005084745763
4.7935	0
4.8525	0
4.9115	0.001694915254
4.9705	0.001694915254


==> data/hist_SDE_dim2.txt <==
-5.24845	0.001584786054
-5.18535	0
-5.12225	0
-5.05915	0
-4.99605	0.001584786054
-4.93295	0
-4.86985	0
-4.80675	0
-4.74365	0.006339144216
-4.68055	0
-4.61745	0.003169572108
-4.55435	0.006339144216
-4.49125	0.003169572108
-4.42815	0.006339144216
-4.36505	0.01109350238
-4.30195	0.007923930269
-4.23885	0.01109350238
-4.17575	0.01901743265
-4.11265	0.006339144216
-4.04955	0.01426307448
-3.98645	0.02377179081
-3.92335	0.03645007924
-3.86025	0.03328050713
-3.79715	0.04754358162
-3.73405	0.03961965135
-3.67095	0.05546751189
-3.60785	0.05863708399
-3.54475	0.06973058637
-3.48165	0.09508716323
-3.41855	0.1109350238
-3.35545	0.1378763867
-3.29235	0.1283676704
-3.22925	0.1679873217
-3.16615	0.1584786054
-3.10305	0.1917591125
-3.03995	0.2091917591
-2.97685	0.2630744849
-2.91375	0.2329635499
-2.85065	0.2995245642
-2.78755	0.2979397781
-2.72445	0.3122028526
-2.66135	0.35340729
-2.59825	0.3851030111
-2.53515	0.3708399366
-2.47205	0.3676703645
-2.40895	0.4009508716
-2.34585	0.4817749604
-2.28275	0.4770206022
-2.21965	0.4516640254
-2.15655	0.4690966719
-2.09345	0.4754358162
-2.03035	0.4770206022
-1.96725	0.4912836767
-1.90415	0.529318542
-1.84105	0.4722662441
-1.77795	0.4484944532
-1.71485	0.4231378764
-1.65175	0.4088748019
-1.58865	0.4659270998
-1.52555	0.4564183835
-1.46245	0.3898573693
-1.39935	0.4072900158
-1.33625	0.3660855784
-1.27315	0.3629160063
-1.21005	0.2805071315
-1.14695	0.3106180666
-1.08385	0.2820919176
-1.02075	0.2694136292
-0.95765	0.2123613312
-0.89455	0.1600633914
-0.83145	0.1965134707
-0.76835	0.1600633914
-0.70525	0.1442155309
-0.64215	0.1061806656
-0.57905	0.1061806656
-0.51595	0.07448494453
-0.45285	0.07765451664
-0.38975	0.08716323296
-0.32665	0.05546751189
-0.26355	0.05863708399
-0.20045	0.05071315372
-0.13735	0.04912836767
-0.07425	0.02852614897
-0.01115	0.02218700475
0.05195	0.02377179081
0.11505	0.01901743265
0.17815	0.01426307448
0.24125	0.01267828843
0.30435	0.007923930269
0.36745	0.007923930269
0.43055	0.003169572108
0.49365	0.006339144216
0.55675	0.006339144216
0.61985	0.003169572108
0.68295	0.001584786054
0.74605	0.003169572108
0.80915	0.004754358162
0.87225	0
0.93535	0
0.99845	0.001584786054


==> data/true_density_dim1.txt <==
-5	5.221739413e-17
-4.966555184	7.414243567e-17
-4.933110368	1.050967603e-16
-4.899665552	1.487245397e-16
-4.866220736	2.101100199e-16
-4.83277592	2.963341613e-16
-4.799331104	4.172415027e-16
-4.765886288	5.864947211e-16
-4.732441472	8.230221803e-16
-4.698996656	1.1530013e-15
-4.665551839	1.612571128e-15
-4.632107023	2.251535444e-15
-4.598662207	3.138408864e-15
-4.565217391	4.367280442e-15
-4.531772575	6.0671323e-15
-4.498327759	8.414468233e-15
-4.464882943	1.165039662e-14
-4.431438127	1.610369629e-14
-4.397993311	2.22219035e-14
-4.364548495	3.061313234e-14
-4.331103679	4.210223062e-14
-4.297658863	5.780604654e-14
-4.264214047	7.923412312e-14
-4.230769231	1.084231621e-13
-4.197324415	1.481162499e-13
-4.163879599	2.020013034e-13
-4.130434783	2.750277154e-13
-4.096989967	3.738260622e-13
-4.063545151	5.07263386e-13
-4.030100334	6.871764728e-13
-3.996655518	9.293383798e-13
-3.963210702	1.254730022e-12
-3.929765886	1.691209974e-12
-3.89632107	2.275703087e-12
-3.862876254	3.057063722e-12
-3.829431438	4.099814523e-12
-3.795986622	5.48901924e-12
-3.762541806	7.336621632e-12
-3.72909699	9.789675949e-12
-3.695652174	1.304101325e-11
-3.662207358	1.734303822e-11
-3.628762542	2.302554147e-11
-3.595317726	3.051865206e-11
-3.56187291	4.038235751e-11
-3.528428094	5.334439772e-11
-3.494983278	7.034881533e-11
-3.461538462	9.261803997e-11
-3.428093645	1.217321266e-10
-3.394648829	1.597296932e-10
-3.361204013	2.092362517e-10
-3.327759197	2.736270515e-10
-3.294314381	3.572333164e-10
-3.260869565	4.656029309e-10
-3.227424749	6.058293105e-10
-3.193979933	7.869654789e-10
-3.160535117	1.02054441e-09
-3.127090301	1.321231624e-09
-3.093645485	1.707642037e-09
-3.060200669	2.2033604e-09
-3.026755853	2.838213542e-09
-2.993311037	3.649853402e-09
-2.959866221	4.685722877e-09
-2.926421405	6.005492159e-09
-2.892976589	7.684072147e-09
-2.859531773	9.815334145e-09
-2.826086957	1.251669211e-08
-2.79264214	1.59347361e-08
-2.759197324	2.025214399e-08
-2.725752508	2.569614435e-08
-2.692307692	3.254885723e-08
-2.658862876	4.115990397e-08
-2.62541806	5.1961752e-08
-2.591973244	6.548834936e-08
-2.558528428	8.239770733e-08
-2.525083612	1.034992105e-07
-2.491638796	1.297865749e-07
-2.45819398	1.624775387e-07
-2.424749164	2.030615594e-07
-2.391304348	2.533570116e-07
-2.357859532	3.15579631e-07
-2.324414716	3.924242398e-07
-2.2909699	4.87162121e-07
-2.257525084	6.03756786e-07
-2.224080268	7.470013092e-07
-2.190635452	9.226808908e-07
-2.157190635	1.137764856e-06
-2.123745819	1.400632918e-06
-2.090301003	1.721341219e-06
-2.056856187	2.111934445e-06
-2.023411371	2.586811147e-06
-1.989966555	3.163150382e-06
-1.956521739	3.861408788e-06
-1.923076923	4.705898407e-06
-1.889632107	5.725456761e-06
-1.856187291	6.954222096e-06
-1.822742475	8.432528144e-06
-1.789297659	1.020793433e-05
-1.755852843	1.233640905e-05
-1.722408027	1.488368535e-05
-1.688963211	1.792681037e-05
-1.655518395	2.155591163e-05
-1.622073579	2.58762054e-05
-1.588628763	3.101027449e-05
-1.555183946	3.710064471e-05
-1.52173913	4.431269136e-05
-1.488294314	5.283790929e-05
-1.454849498	6.28975816e-05
-1.421404682	7.474688438e-05
-1.387959866	8.867946576e-05
-1.35451505	0.0001050325396
-1.321070234	0.0001241925346
-1.287625418	0.00014660134
-1.254180602	0.0001727631901
-1.220735786	0.000203252228
-1.18729097	0.0002387207887
-1.153846154	0.0002799084386
-1.120401338	0.0003276518075
-1.086956522	0.0003828952422
-1.053511706	0.0004467023088
-1.02006689	0.0005202681619
-0.9866220736	0.0006049327929
-0.9531772575	0.0007021951594
-0.9197324415	0.0008137281876
-0.8862876254	0.0009413946255
-0.8528428094	0.001087263714
-0.8193979933	0.001253628623
-0.7859531773	0.001443024584
-0.7525083612	0.001658247632
-0.7190635452	0.001902373849
-0.6856187291	0.002178778967
-0.652173913	0.002491158189
-0.618729097	0.002843546037
-0.5852842809	0.003240336008
-0.5518394649	0.003686299822
-0.5183946488	0.004186605977
-0.4849498328	0.004746837322
-0.4515050167	0.005373007329
-0.4180602007	0.006071574706
-0.3846153846	0.006849455974
-0.3511705686	0.007714035611
-0.3177257525	0.00867317333
-0.2842809365	0.009735208055
-0.2508361204	0.01090895812
-0.2173913043	0.01220371726
-0.1839464883	0.01362924583
-0.1505016722	0.01519575694
-0.1170568562	0.01691389683
-0.08361204013	0.01879471919
-0.05016722408	0.02084965297
-0.01672240803	0.02309046324
0.01672240803	0.02552920474
0.05016722408	0.02817816787
0.08361204013	0.03104981689
0.1170568562	0.03415672003
0.1505016722	0.03751147159
0.1839464883	0.0411266059
0.2173913043	0.0450145033
0.2508361204	0.04918728832
0.2842809365	0.05365672042
0.3177257525	0.05843407767
0.3511705686	0.06353003404
0.3846153846	0.06895453085
0.4180602007	0.07471664341
0.4515050167	0.08082444369
0.4849498328	0.08728486011
0.5183946488	0.09410353582
0.5518394649	0.1012846866
0.5852842809	0.1088309603
0.618729097	0.1167432983
0.652173913	0.1250208025
0.6856187291	0.1336606076
0.7190635452	0.1426577615
0.7525083612	0.1520051157
0.7859531773	0.1616932272
0.8193979933	0.1717102733
0.8528428094	0.182041982
0.8862876254	0.1926715789
0.9197324415	0.2035797529
0.9531772575	0.214744641
0.9866220736	0.2261418351
1.02006689	0.2377444103
1.053511706	0.2495229768
1.086956522	0.2614457561
1.120401338	0.2734786803
1.153846154	0.2855855175
1.18729097	0.2977280204
1.220735786	0.3098660992
1.254180602	0.3219580183
1.287625418	0.3339606146
1.321070234	0.3458295368
1.35451505	0.3575195046
1.387959866	0.3689845842
1.421404682	0.3801784799
1.454849498	0.3910548378
1.488294314	0.4015675597
1.52173913	0.4116711242
1.555183946	0.4213209111
1.588628763	0.4304735278
1.622073579	0.4390871318
1.655518395	0.4471217487
1.688963211	0.4545395798
1.722408027	0.4613052981
1.755852843	0.467386328
1.789297659	0.4727531067
1.822742475	0.4773793228
1.856187291	0.481242132
1.889632107	0.4843223441
1.923076923	0.4866045824
1.956521739	0.4880774114
1.989966555	0.4887334322
2.023411371	0.4885693444
2.056856187	0.4875859738
2.090301003	0.4857882653
2.123745819	0.483185242
2.157190635	0.4797899292
2.190635452	0.4756192459
2.224080268	0.4706938648
2.257525084	0.4650380411
2.2909699	0.4586794139
2.324414716	0.4516487813
2.357859532	0.4439798518
2.391304348	0.4357089756
2.424749164	0.4268748579
2.45819398	0.4175182581
2.491638796	0.407681677
2.525083612	0.3974090373
2.558528428	0.3867453589
2.591973244	0.3757364326
2.62541806	0.3644284973
2.658862876	0.3528679205
2.692307692	0.3411008891
2.725752508	0.3291731096
2.759197324	0.317129523
2.79264214	0.3050140352
2.826086957	0.292869266
2.859531773	0.2807363177
2.892976589	0.2686545652
2.926421405	0.2566614693
2.959866221	0.2447924126
2.993311037	0.233080561
3.026755853	0.2215567481
3.060200669	0.2102493854
3.093645485	0.1991843961
3.127090301	0.1883851723
3.160535117	0.177872556
3.193979933	0.1676648406
3.227424749	0.1577777942
3.260869565	0.1482247019
3.294314381	0.1390164251
3.327759197	0.1301614783
3.361204013	0.1216661187
3.394648829	0.1135344501
3.428093645	0.105768536
3.461538462	0.0983685231
3.494983278	0.09133277099
3.528428094	0.084657988
3.56187291	0.07833937037
3.595317726	0.07237074379
3.628762542	0.06674470547
3.662207358	0.06145276541
3.695652174	0.05648548562
3.72909699	0.05183261595
3.762541806	0.04748322569
3.795986622	0.04342582983
3.829431438	0.03964850931
3.862876254	0.03613902456
3.89632107	0.03288492186
3.929765886	0.02987363207
3.963210702	0.02709256143
3.996655518	0.0245291744
4.030100334	0.02217106835
4.063545151	0.02000604015
4.096989967	0.01802214488
4.130434783	0.01620774677
4.163879599	0.01455156267
4.197324415	0.01304269837
4.230769231	0.01167067817
4.264214047	0.01042546803
4.297658863	0.009297492864
4.331103679	0.008277648337
4.364548495	0.007357307638
4.397993311	0.006528323775
4.431438127	0.005783027799
4.464882943	0.00511422346
4.498327759	0.004515178723
4.531772575	0.003979614609
4.565217391	0.003501691749
4.598662207	0.003075995067
4.632107023	0.002697516947
4.665551839	0.002361639229
4.698996656	0.002064114346
4.732441472	0.001801045878
4.765886288	0.001568868793
4.799331104	0.001364329591
4.83277592	0.001184466544
4.866220736	0.001026590222
4.899665552	0.0008882644349
4.933110368	0.0007672877236
4.966555184	0.0006616754949
5	0.0005696428854


==> data/true_density_dim2.txt <==
-5	0.0005696428854
-4.966555184	0.0006616754949
-4.933110368	0.0007672877236
-4.899665552	0.0008882644349
-4.866220736	0.001026590222
-4.83277592	0.001184466544
-4.799331104	0.001364329591
-4.765886288	0.001568868793
-4.732441472	0.001801045878
-4.698996656	0.002064114346
-4.665551839	0.002361639229
-4.632107023	0.002697516947
-4.598662207	0.003075995067
-4.565217391	0.003501691749
-4.531772575	0.003979614609
-4.498327759	0.004515178723
-4.464882943	0.00511422346
-4.431438127	0.005783027799
-4.397993311	0.006528323775
-4.364548495	0.007357307638
-4.331103679	0.008277648337
-4.297658863	0.009297492864
-4.264214047	0.01042546803
-4.230769231	0.01167067817
-4.197324415	0.01304269837
-4.163879599	0.01455156267
-4.130434783	0.01620774677
-4.096989967	0.01802214488
-4.063545151	0.02000604015
-4.030100334	0.02217106835
-3.996655518	0.0245291744
-3.963210702	0.02709256143
-3.929765886	0.02987363207
-3.89632107	0.03288492186
-3.862876254	0.03613902456
-3.829431438	0.03964850931
-3.795986622	0.04342582983
-3.762541806	0.04748322569
-3.72909699	0.05183261595
-3.695652174	0.05648548562
-3.662207358	0.06145276541
-3.628762542	0.06674470547
-3.595317726	0.07237074379
-3.56187291	0.07833937037
-3.528428094	0.084657988
-3.494983278	0.09133277099
-3.461538462	0.0983685231
-3.428093645	0.105768536
-3.394648829	0.1135344501
-3.361204013	0.1216661187
-3.327759197	0.1301614783
-3.294314381	0.1390164251
-3.260869565	0.1482247019
-3.227424749	0.1577777942
-3.193979933	0.1676648406
-3.160535117	0.177872556
-3.127090301	0.1883851723
-3.093645485	0.1991843961
-3.060200669	0.2102493854
-3.026755853	0.2215567481
-2.993311037	0.233080561
-2.959866221	0.2447924126
-2.926421405	0.2566614693
-2.892976589	0.2686545652
-2.859531773	0.2807363177
-2.826086957	0.292869266
-2.79264214	0.3050140352
-2.759197324	0.317129523
-2.725752508	0.3291731096
-2.692307692	0.3411008891
-2.658862876	0.3528679205
-2.62541806	0.3644284973
-2.591973244	0.3757364326
-2.558528428	0.3867453589
-2.525083612	0.3974090373
-2.491638796	0.407681677
-2.45819398	0.4175182581
-2.424749164	0.4268748579
-2.391304348	0.4357089756
-2.357859532	0.4439798518
-2.324414716	0.4516487813
-2.2909699	0.4586794139
-2.257525084	0.4650380411
-2.224080268	0.4706938648
-2.190635452	0.4756192459
-2.157190635	0.4797899292
-2.123745819	0.483185242
-2.090301003	0.4857882653
-2.056856187	0.4875859738
-2.023411371	0.4885693444
-1.989966555	0.4887334322
-1.956521739	0.4880774114
-1.923076923	0.4866045824
-1.889632107	0.4843223441
-1.856187291	0.481242132
-1.822742475	0.4773793228
-1.789297659	0.4727531067
-1.755852843	0.467386328
-1.722408027	0.4613052981
-1.688963211	0.4545395798
-1.655518395	0.4471217487
-1.622073579	0.4390871318
-1.588628763	0.4304735278
-1.555183946	0.4213209111
-1.52173913	0.4116711242
-1.488294314	0.4015675597
-1.454849498	0.3910548378
-1.421404682	0.3801784799
-1.387959866	0.3689845842
-1.35451505	0.3575195046
-1.321070234	0.3458295368
-1.287625418	0.3339606146
-1.254180602	0.3219580183
-1.220735786	0.3098660992
-1.18729097	0.2977280204
-1.153846154	0.2855855175
-1.120401338	0.2734786803
-1.086956522	0.2614457561
-1.053511706	0.2495229768
-1.02006689	0.2377444103
-0.9866220736	0.2261418351
-0.9531772575	0.214744641
-0.9197324415	0.2035797529
-0.8862876254	0.1926715789
-0.8528428094	0.182041982
-0.8193979933	0.1717102733
-0.7859531773	0.1616932272
-0.7525083612	0.1520051157
-0.7190635452	0.1426577615
-0.6856187291	0.1336606076
-0.652173913	0.1250208025
-0.618729097	0.1167432983
-0.5852842809	0.1088309603
-0.5518394649	0.1012846866
-0.5183946488	0.09410353582
-0.4849498328	0.08728486011
-0.4515050167	0.08082444369
-0.4180602007	0.07471664341
-0.3846153846	0.06895453085
-0.3511705686	0.06353003404
-0.3177257525	0.05843407767
-0.2842809365	0.05365672042
-0.2508361204	0.04918728832
-0.2173913043	0.0450145033
-0.1839464883	0.0411266059
-0.1505016722	0.03751147159
-0.1170568562	0.03415672003
-0.08361204013	0.03104981689
-0.05016722408	0.02817816787
-0.01672240803	0.02552920474
0.01672240803	0.02309046324
0.05016722408	0.02084965297
0.08361204013	0.01879471919
0.1170568562	0.01691389683
0.1505016722	0.01519575694
0.1839464883	0.01362924583
0.2173913043	0.01220371726
0.2508361204	0.01090895812
0.2842809365	0.009735208055
0.3177257525	0.00867317333
0.3511705686	0.007714035611
0.3846153846	0.006849455974
0.4180602007	0.006071574706
0.4515050167	0.005373007329
0.4849498328	0.004746837322
0.5183946488	0.004186605977
0.5518394649	0.003686299822
0.5852842809	0.003240336008
0.618729097	0.002843546037
0.652173913	0.002491158189
0.6856187291	0.002178778967
0.7190635452	0.001902373849
0.7525083612	0.001658247632
0.7859531773	0.001443024584
0.8193979933	0.001253628623
0.8528428094	0.001087263714
0.8862876254	0.0009413946255
0.9197324415	0.0008137281876
0.9531772575	0.0007021951594
0.9866220736	0.0006049327929
1.02006689	0.0005202681619
1.053511706	0.0004467023088
1.086956522	0.0003828952422
1.120401338	0.0003276518075
1.153846154	0.0002799084386
1.18729097	0.0002387207887
1.220735786	0.000203252228
1.254180602	0.0001727631901
1.287625418	0.00014660134
1.321070234	0.0001241925346
1.35451505	0.0001050325396
1.387959866	8.867946576e-05
1.421404682	7.474688438e-05
1.454849498	6.28975816e-05
1.488294314	5.283790929e-05
1.52173913	4.431269136e-05
1.555183946	3.710064471e-05
1.588628763	3.101027449e-05
1.622073579	2.58762054e-05
1.655518395	2.155591163e-05
1.688963211	1.792681037e-05
1.722408027	1.488368535e-05
1.755852843	1.233640905e-05
1.789297659	1.020793433e-05
1.822742475	8.432528144e-06
1.856187291	6.954222096e-06
1.889632107	5.725456761e-06
1.923076923	4.705898407e-06
1.956521739	3.861408788e-06
1.989966555	3.163150382e-06
2.023411371	2.586811147e-06
2.056856187	2.111934445e-06
2.090301003	1.721341219e-06
2.123745819	1.400632918e-06
2.157190635	1.137764856e-06
2.190635452	9.226808908e-07
2.224080268	7.470013092e-07
2.257525084	6.03756786e-07
2.2909699	4.87162121e-07
2.324414716	3.924242398e-07
2.357859532	3.15579631e-07
2.391304348	2.533570116e-07
2.424749164	2.030615594e-07
2.45819398	1.624775387e-07
2.491638796	1.297865749e-07
2.525083612	1.034992105e-07
2.558528428	8.239770733e-08
2.591973244	6.548834936e-08
2.62541806	5.1961752e-08
2.658862876	4.115990397e-08
2.692307692	3.254885723e-08
2.725752508	2.569614435e-08
2.759197324	2.025214399e-08
2.79264214	1.59347361e-08
2.826086957	1.251669211e-08
2.859531773	9.815334145e-09
2.892976589	7.684072147e-09
2.926421405	6.005492159e-09
2.959866221	4.685722877e-09
2.993311037	3.649853402e-09
3.026755853	2.838213542e-09
3.060200669	2.2033604e-09
3.093645485	1.707642037e-09
3.127090301	1.321231624e-09
3.160535117	1.02054441e-09
3.193979933	7.869654789e-10
3.227424749	6.058293105e-10
3.260869565	4.656029309e-10
3.294314381	3.572333164e-10
3.327759197	2.736270515e-10
3.361204013	2.092362517e-10
3.394648829	1.597296932e-10
3.428093645	1.217321266e-10
3.461538462	9.261803997e-11
3.494983278	7.034881533e-11
3.528428094	5.334439772e-11
3.56187291	4.038235751e-11
3.595317726	3.051865206e-11
3.628762542	2.302554147e-11
3.662207358	1.734303822e-11
3.695652174	1.304101325e-11
3.72909699	9.789675949e-12
3.762541806	7.336621632e-12
3.795986622	5.48901924e-12
3.829431438	4.099814523e-12
3.862876254	3.057063722e-12
3.89632107	2.275703087e-12
3.929765886	1.691209974e-12
3.963210702	1.254730022e-12
3.996655518	9.293383798e-13
4.030100334	6.871764728e-13
4.063545151	5.07263386e-13
4.096989967	3.738260622e-13
4.130434783	2.750277154e-13
4.163879599	2.020013034e-13
4.197324415	1.481162499e-13
4.230769231	1.084231621e-13
4.264214047	7.923412312e-14
4.297658863	5.780604654e-14
4.331103679	4.210223062e-14
4.364548495	3.061313234e-14
4.397993311	2.22219035e-14
4.431438127	1.610369629e-14
4.464882943	1.165039662e-14
4.498327759	8.414468233e-15
4.531772575	6.0671323e-15
4.565217391	4.367280442e-15
4.598662207	3.138408864e-15
4.632107023	2.251535444e-15
4.665551839	1.612571128e-15
4.698996656	1.1530013e-15
4.732441472	8.230221803e-16
4.765886288	5.864947211e-16
4.799331104	4.172415027e-16
4.83277592	2.963341613e-16
4.866220736	2.101100199e-16
4.899665552	1.487245397e-16
4.933110368	1.050967603e-16
4.966555184	7.414243567e-17
5	5.221739413e-17

